Functional-preserving predictor-corrector multiderivative schemes

In this work, we develop a class of high-order multiderivative time integration methods that is able to preserve certain functionals discretely. Important ingredients are the recently developed Hermite-Birkhoff-Predictor-Corrector methods and the technique of relaxation for numerical methods of ODEs. We explain the algorithm in detail and show numerical results for two- and three-derivative methods, comparing relaxed and unrelaxed methods. The numerical results demonstrate that, at the slight cost of the relaxation, an improved scheme is obtained.

==> numerical_results/Kepler/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=4_Predictor=Taylor_kepler_Tend=10_damped_newton_backslash_Nt=200_norm=l2.csv <==
   0.0000000000000000e+00   0.0000000000000000e+00   2.8867513459481287e-01   0.0000000000000000e+00
   5.0000000000000003e-02   3.3727790058882035e-10   2.8867513457616328e-01  -1.8649581878804611e-11
   1.0000000000000001e-01   6.8075650444365339e-10   2.8867513459386585e-01  -9.4702024000525853e-13
   1.5000000000000002e-01   1.0363218324814305e-09   2.8867513464975503e-01   5.4942161931137434e-11
   2.0000000000000001e-01   1.4105446389055215e-09   2.8867513474710277e-01   1.5228990291049627e-10
   2.5000000000000000e-01   1.8111265155457837e-09   2.8867513489077984e-01   2.9596697315170672e-10
   2.9999999999999999e-01   2.2474546674388979e-09   2.8867513508747439e-01   4.9266152268856445e-10
   3.4999999999999998e-01   2.7312860560334239e-09   2.8867513534595218e-01   7.5113931741199735e-10
   3.9999999999999997e-01   3.2775682964884625e-09   2.8867513567731778e-01   1.0825049190366087e-09
   4.4999999999999996e-01   3.9053573436810315e-09   2.8867513609518869e-01   1.5003758235820897e-09
   4.9999999999999994e-01   4.6386844345793091e-09   2.8867513661561783e-01   2.0208049678061002e-09
   5.4999999999999993e-01   5.5069637226007640e-09   2.8867513725645777e-01   2.6616449044780666e-09
   5.9999999999999998e-01   6.5443347344417192e-09   2.8867513803565747e-01   3.4408446092371037e-09
   6.5000000000000002e-01   7.7867283549184845e-09   2.8867513896771657e-01   4.3729037058071185e-09
   7.0000000000000007e-01   9.2655863026575962e-09   2.8867514005729045e-01   5.4624775813749693e-09
   7.5000000000000011e-01   1.0997631219203627e-08   2.8867514128903526e-01   6.6942223986288241e-09
   8.0000000000000016e-01   1.2973540858488193e-08   2.8867514261378807e-01   8.0189752060810804e-09
   8.5000000000000020e-01   1.5155745048390206e-08   2.8867514393395949e-01   9.3391466227110698e-09
   9.0000000000000024e-01   1.7506707477679395e-08   2.8867514509590081e-01   1.0501087943648457e-08
   9.5000000000000029e-01   2.0068829659246280e-08   2.8867514590182042e-01   1.1307007552474602e-08
   1.0000000000000002e+00   2.3067202969233615e-08   2.8867514615193168e-01   1.1557118817506762e-08
   1.0500000000000003e+00   2.6894590628332940e-08   2.8867514571127179e-01   1.1116458920046313e-08
   1.1000000000000003e+00   3.1840771879790044e-08   2.8867514456988308e-01   9.9750702142742398e-09
   1.1500000000000004e+00   3.7760198662289409e-08   2.8867514285559531e-01   8.2607824469782543e-09
   1.2000000000000004e+00   4.4064930246232023e-08   2.8867514078677797e-01   6.1919651073161219e-09
   1.2500000000000004e+00   5.0028442926035735e-08   2.8867513859614441e-01   4.0013315438791608e-09
   1.3000000000000005e+00   5.5080131710935571e-08   2.8867513647046977e-01   1.8756569075684126e-09
   1.3500000000000005e+00   5.8922984514255122e-08   2.8867513452732452e-01  -6.7488348243216478e-11
   1.4000000000000006e+00   6.1508710071188333e-08   2.8867513282144214e-01  -1.7733707280420674e-09
   1.4500000000000006e+00   6.2956728860966869e-08   2.8867513136346323e-01  -3.2313496323155277e-09
   1.5000000000000007e+00   6.3474728442431762e-08   2.8867513013861734e-01  -4.4561955236943618e-09
   1.5500000000000007e+00   6.3302005367750126e-08   2.8867512912044274e-01  -5.4743701238813003e-09
   1.6000000000000008e+00   6.2675759735350565e-08   2.8867512827924130e-01  -6.3155715657181588e-09
   1.6500000000000008e+00   6.1813794020548709e-08   2.8867512758659652e-01  -7.0082163405871256e-09
   1.7000000000000008e+00   6.0906728812947848e-08   2.8867512701739906e-01  -7.5774138075246356e-09
   1.7500000000000009e+00   6.0114814195419692e-08   2.8867512655046673e-01  -8.0443461336621169e-09
   1.8000000000000009e+00   5.9566486272533230e-08   2.8867512616845525e-01  -8.4263576116683225e-09
   1.8500000000000010e+00   5.9357510372112589e-08   2.8867512585746324e-01  -8.7373496215903401e-09
   1.9000000000000010e+00   5.9550861166227040e-08   2.8867512560655051e-01  -8.9882623566239772e-09
   1.9500000000000011e+00   6.0177944189691857e-08   2.8867512540727597e-01  -9.1875368979366101e-09
   2.0000000000000009e+00   6.1241599063953186e-08   2.8867512525330158e-01  -9.3415112867312189e-09
   2.0500000000000007e+00   6.2720876331709123e-08   2.8867512514007770e-01  -9.4547351614515662e-09
   2.1000000000000005e+00   6.4576909398663465e-08   2.8867512506461235e-01  -9.5302005176378657e-09
   2.1500000000000004e+00   6.6758893021766634e-08   2.8867512502531745e-01  -9.5694954183045411e-09
   2.2000000000000002e+00   6.9209284017104883e-08   2.8867512502193038e-01  -9.5728824867080675e-09
   2.2500000000000000e+00   7.1867773657963139e-08   2.8867512505550480e-01  -9.5393080656869245e-09
   2.2999999999999998e+00   7.4673898212681263e-08   2.8867512512846838e-01  -9.4663444860643153e-09
   2.3499999999999996e+00   7.7568857164062389e-08   2.8867512524474720e-01  -9.3500656661582582e-09
   2.3999999999999995e+00   8.0496124141280630e-08   2.8867512540995216e-01  -9.1848607053357512e-09
   2.4499999999999993e+00   8.3402135946916483e-08   2.8867512563161857e-01  -8.9631942978840584e-09
   2.4999999999999991e+00   8.6236745202272177e-08   2.8867512591947331e-01  -8.6753395578398340e-09
   2.5499999999999989e+00   8.8954268559496532e-08   2.8867512628567349e-01  -8.3091393765499788e-09
   2.5999999999999988e+00   9.1515286142524028e-08   2.8867512674490153e-01  -7.8499113320695812e-09
   2.6499999999999986e+00   9.3889579795919019e-08   2.8867512731409783e-01  -7.2807150308662472e-09
   2.6999999999999984e+00   9.6060729335481466e-08   2.8867512801144923e-01  -6.5833636320178357e-09
   2.7499999999999982e+00   9.8032649660260633e-08   2.8867512885401725e-01  -5.7407956166599661e-09
   2.7999999999999980e+00   9.9838397784423337e-08   2.8867512985311411e-01  -4.7416987558612789e-09
   2.8499999999999979e+00   1.0155118053386435e-07   2.8867513100639786e-01  -3.5884150095810696e-09
   2.8999999999999977e+00   1.0329773401713781e-07   2.8867513228604214e-01  -2.3087707301527871e-09
   2.9499999999999975e+00   1.0527332336268791e-07   2.8867513362399072e-01  -9.7082214489674357e-10
   2.9999999999999973e+00   1.0775565195151088e-07   2.8867513489902580e-01   3.0421293262250515e-10
   3.0499999999999972e+00   1.1110785532407773e-07   2.8867513593573613e-01   1.3409232613170730e-09
   3.0999999999999970e+00   1.1574419860306850e-07   2.8867513652850318e-01   1.9336903189781651e-09
   3.1499999999999968e+00   1.2201808144689340e-07   2.8867513649625126e-01   1.9014383956239556e-09
   3.1999999999999966e+00   1.3002407975687841e-07   2.8867513575156717e-01   1.1567543034551875e-09
   3.2499999999999964e+00   1.3941445825302844e-07   2.8867513434501513e-01  -2.4979773805000605e-10
   3.2999999999999963e+00   1.4940084170692206e-07   2.8867513245130849e-01  -2.1435043739970183e-09
   3.3499999999999961e+00   1.5899258335406697e-07   2.8867513030415398e-01  -4.2906588837432480e-09
   3.3999999999999959e+00   1.6731694739652586e-07   2.8867512812212204e-01  -6.4726908277634720e-09
   3.4499999999999957e+00   1.7382838274736528e-07   2.8867512606341672e-01  -8.5313961450950160e-09
   3.4999999999999956e+00   1.7834628061692653e-07   2.8867512421711733e-01  -1.0377695536245568e-08
   3.5499999999999954e+00   1.8097938484778290e-07   2.8867512261680228e-01  -1.1978010583391097e-08
   3.5999999999999952e+00   1.8201635952621028e-07   2.8867512126031120e-01  -1.3334501669515220e-08
   3.6499999999999950e+00   1.8183023194957089e-07   2.8867512012657293e-01  -1.4468239939446903e-08
   3.6999999999999948e+00   1.8081293806064484e-07   2.8867511918698624e-01  -1.5407826625679633e-08
   3.7499999999999947e+00   1.7933628168016407e-07   2.8867511841201865e-01  -1.6182794215779950e-08
   3.7999999999999945e+00   1.7773181285690292e-07   2.8867511777450883e-01  -1.6820304038489553e-08
   3.8499999999999943e+00   1.7628192823073672e-07   2.8867511725098849e-01  -1.7343824376681027e-08
   3.8999999999999941e+00   1.7521700603324143e-07   2.8867511682193658e-01  -1.7772876281796357e-08
   3.9499999999999940e+00   1.7471545309593904e-07   2.8867511647152394e-01  -1.8123288925142589e-08
   3.9999999999999938e+00   1.7490537201401685e-07   2.8867511618716285e-01  -1.8407650015372923e-08
   4.0499999999999936e+00   1.7586750372186593e-07   2.8867511595902495e-01  -1.8635787912835156e-08
   4.0999999999999934e+00   1.7763936199947975e-07   2.8867511577960381e-01  -1.8815209057443383e-08
   4.1499999999999932e+00   1.8022056199995480e-07   2.8867511564335252e-01  -1.8951460345473237e-08
   4.1999999999999931e+00   1.8357901461773057e-07   2.8867511554640474e-01  -1.9048408128607974e-08
   4.2499999999999929e+00   1.8765753858948923e-07   2.8867511548637748e-01  -1.9108435389547651e-08
   4.2999999999999927e+00   1.9238022703753196e-07   2.8867511546224978e-01  -1.9132563089385712e-08
   4.3499999999999925e+00   1.9765801459297731e-07   2.8867511547431374e-01  -1.9120499128444379e-08
   4.3999999999999924e+00   2.0339337634401533e-07   2.8867511552419417e-01  -1.9070618695327113e-08
   4.4499999999999922e+00   2.0948370976188335e-07   2.8867511561493436e-01  -1.8979878502189962e-08
   4.4999999999999920e+00   2.1582383242375702e-07   2.8867511575114813e-01  -1.8843664739698340e-08
   4.5499999999999918e+00   2.2230772092976988e-07   2.8867511593922984e-01  -1.8655583022830768e-08
   4.5999999999999917e+00   2.2882994164675062e-07   2.8867511618761049e-01  -1.8407202373449394e-08
   4.6499999999999915e+00   2.3528732373204665e-07   2.8867511650702204e-01  -1.8087790820686678e-08
   4.6999999999999913e+00   2.4158129740284566e-07   2.8867511691069436e-01  -1.7684118502891977e-08
   4.7499999999999911e+00   2.4762179969964202e-07   2.8867511741433094e-01  -1.7180481926004632e-08
   4.7999999999999909e+00   2.5333330998884203e-07   2.8867511803558565e-01  -1.6559227211665473e-08
   4.8499999999999908e+00   2.5866403583198216e-07   2.8867511879256524e-01  -1.5802247621543586e-08
   4.8999999999999906e+00   2.6359890592781978e-07   2.8867511970062726e-01  -1.4894185607072785e-08
   4.9499999999999904e+00   2.6817670433376192e-07   2.8867512076648777e-01  -1.3828325096110206e-08
   4.9999999999999902e+00   2.7251052972141236e-07   2.8867512197867579e-01  -1.2616137079479728e-08
   5.0499999999999901e+00   2.7680844803631853e-07   2.8867512329418199e-01  -1.1300630875510365e-08
   5.0999999999999899e+00   2.8138760406563139e-07   2.8867512462361034e-01  -9.9712025303233531e-09
   5.1499999999999897e+00   2.8666728973007487e-07   2.8867512582175153e-01  -8.7730613329561891e-09
   5.1999999999999895e+00   2.9312136629506922e-07   2.8867512669563744e-01  -7.8991754248747270e-09
   5.2499999999999893e+00   3.0116538854816700e-07   2.8867512704184112e-01  -7.5529717480371517e-09
   5.2999999999999892e+00   3.1097766278125278e-07   2.8867512671093259e-01  -7.8838802708425249e-09
   5.3499999999999890e+00   3.2231598119585532e-07   2.8867512567147885e-01  -8.9233340161420927e-09
   5.3999999999999888e+00   3.3445584592442217e-07   2.8867512403199286e-01  -1.0562820007553597e-08
   5.4499999999999886e+00   3.4634284466371682e-07   2.8867512200178025e-01  -1.2593032616692312e-08
   5.4999999999999885e+00   3.5690208704543752e-07   2.8867511981607269e-01  -1.4778740176080163e-08
   5.5499999999999883e+00   3.6532933045373248e-07   2.8867511767111059e-01  -1.6923702272908514e-08
   5.5999999999999881e+00   3.7123062011523930e-07   2.8867511569516496e-01  -1.8899647902248518e-08
   5.6499999999999879e+00   3.7460353784327694e-07   2.8867511395148088e-01  -2.0643331988257074e-08
   5.6999999999999877e+00   3.7573153517956029e-07   2.8867511245613620e-01  -2.2138676669669621e-08
   5.7499999999999876e+00   3.7506193264954250e-07   2.8867511119721379e-01  -2.3397599080432485e-08
   5.7999999999999874e+00   3.7310697229555839e-07   2.8867511014937247e-01  -2.4445440394149642e-08
   5.8499999999999872e+00   3.7037737568690075e-07   2.8867510928303597e-01  -2.5311776896685956e-08
   5.8999999999999870e+00   3.6734398199519430e-07   2.8867510856941353e-01  -2.6025399335605215e-08
   5.9499999999999869e+00   3.6441876413916655e-07   2.8867510798282514e-01  -2.6611987724578512e-08
   5.9999999999999867e+00   3.6194758437730771e-07   2.8867510750148262e-01  -2.7093330245975267e-08
   6.0499999999999865e+00   3.6020921977967190e-07   2.8867510710747657e-01  -2.7487336295983766e-08
   6.0999999999999863e+00   3.5941763946222099e-07   2.8867510678641001e-01  -2.7808402858209291e-08
   6.1499999999999861e+00   3.5972588915930495e-07   2.8867510652692158e-01  -2.8067891288952040e-08
   6.1999999999999860e+00   3.6123082978214408e-07   2.8867510632021598e-01  -2.8274596886035397e-08
   6.2499999999999858e+00   3.6397873305182615e-07   2.8867510615965636e-01  -2.8435156507189419e-08
   6.2999999999999856e+00   3.6797135540428123e-07   2.8867510604043684e-01  -2.8554376030331952e-08
   6.3499999999999854e+00   3.7317241021956386e-07   2.8867510595933898e-01  -2.8635473880989082e-08
   6.3999999999999853e+00   3.7951408064496849e-07   2.8867510591456735e-01  -2.8680245511836233e-08
   6.4499999999999851e+00   3.8690324278412377e-07   2.8867510590565915e-01  -2.8689153719341220e-08
   6.4999999999999849e+00   3.9522710276431160e-07   2.8867510593346468e-01  -2.8661348183689483e-08
   6.5499999999999847e+00   4.0435798423702035e-07   2.8867510600019530e-01  -2.8594617562660574e-08
   6.5999999999999845e+00   4.1415722302587610e-07   2.8867510610953756e-01  -2.8485275305190072e-08
   6.6499999999999844e+00   4.2447846867613458e-07   2.8867510626683063e-01  -2.8327982237730254e-08
   6.6999999999999842e+00   4.3517000217186998e-07   2.8867510647929878e-01  -2.8115514083548732e-08
   6.7499999999999840e+00   4.4607745826394264e-07   2.8867510675631691e-01  -2.7838495952892117e-08
   6.7999999999999838e+00   4.5704639257261955e-07   2.8867510710965938e-01  -2.7485153486495051e-08
   6.8499999999999837e+00   4.6792638231134150e-07   2.8867510755362741e-01  -2.7041185457488126e-08
   6.8999999999999835e+00   4.7857695073953323e-07   2.8867510810485769e-01  -2.6489955173847335e-08
   6.9499999999999833e+00   4.8887671247920138e-07   2.8867510878145758e-01  -2.5813355286619100e-08
   6.9999999999999831e+00   4.9873639242045526e-07   2.8867510960089182e-01  -2.4993921043936496e-08
   7.0499999999999829e+00   5.0811686126929636e-07   2.8867511057576956e-01  -2.4019043309841948e-08
   7.0999999999999828e+00   5.1705147463237345e-07   2.8867511170650240e-01  -2.2888310469149076e-08
   7.1499999999999826e+00   5.2567023982715810e-07   2.8867511297006970e-01  -2.1624743162806936e-08
   7.1999999999999824e+00   5.3421858720988278e-07   2.8867511430553194e-01  -2.0289280922014541e-08
   7.2499999999999822e+00   5.4305865345187310e-07   2.8867511560030618e-01  -1.8994506689740120e-08
   7.2999999999999821e+00   5.5263258544970784e-07   2.8867511668646939e-01  -1.7908343474815069e-08
   7.3499999999999819e+00   5.6336649531860444e-07   2.8867511736019025e-01  -1.7234622617934292e-08
   7.3999999999999817e+00   5.7550897653570026e-07   2.8867511743215413e-01  -1.7162658738634207e-08
   7.4499999999999815e+00   5.8894306249618906e-07   2.8867511679664115e-01  -1.7798171714211719e-08
   7.4999999999999813e+00   6.0307104138346799e-07   2.8867511548241720e-01  -1.9112395666098791e-08
   7.5499999999999812e+00   6.1688089669873338e-07   2.8867511364855819e-01  -2.0946254675191511e-08
   7.5999999999999810e+00   6.2920558056870508e-07   2.8867511152488967e-01  -2.3069923194007913e-08
   7.6499999999999808e+00   6.3904865385925662e-07   2.8867510933618667e-01  -2.5258626190627353e-08
   7.6999999999999806e+00   6.4581319578591521e-07   2.8867510725124501e-01  -2.7343567854387629e-08
   7.7499999999999805e+00   6.4936126655917470e-07   2.8867510536916707e-01  -2.9225645792330113e-08
   7.7999999999999803e+00   6.4993970663272456e-07   2.8867510373074007e-01  -3.0864072797509579e-08
   7.8499999999999801e+00   6.4804875088199889e-07   2.8867510233804849e-01  -3.2256764370686142e-08
   7.8999999999999799e+00   6.4431471646043794e-07   2.8867510117203754e-01  -3.3422775325142595e-08
   7.9499999999999797e+00   6.3939416354995432e-07   2.8867510020472686e-01  -3.4390086001145903e-08
   7.9999999999999796e+00   6.3391291469950704e-07   2.8867509940644770e-01  -3.5188365166138880e-08
   8.0499999999999794e+00   6.2843272349304952e-07   2.8867509874955394e-01  -3.5845258927746926e-08
   8.0999999999999801e+00   6.2343667501794925e-07   2.8867509820997822e-01  -3.6384834645186714e-08
   8.1499999999999808e+00   6.1932544316530442e-07   2.8867509776760492e-01  -3.6827207949841068e-08
   8.1999999999999815e+00   6.1641907851777652e-07   2.8867509740606712e-01  -3.7188745749539009e-08
   8.2499999999999822e+00   6.1496163492033729e-07   2.8867509711231387e-01  -3.7482498993490765e-08
   8.2999999999999829e+00   6.1512689461665956e-07   2.8867509687612508e-01  -3.7718687784238369e-08
   8.3499999999999837e+00   6.1702461000951302e-07   2.8867509668966496e-01  -3.7905147909356174e-08
   8.3999999999999844e+00   6.2070695472153334e-07   2.8867509654710743e-01  -3.8047705430699352e-08
   8.4499999999999851e+00   6.2617517426939648e-07   2.8867509644434419e-01  -3.8150468673059379e-08
   8.4999999999999858e+00   6.3338631330557058e-07   2.8867509637877509e-01  -3.8216037778759926e-08
   8.5499999999999865e+00   6.4225972781677280e-07   2.8867509634917615e-01  -3.8245636713174491e-08
   8.5999999999999872e+00   6.5268328370687635e-07   2.8867509635563943e-01  -3.8239173438814333e-08
   8.6499999999999879e+00   6.6451905344491976e-07   2.8867509639958183e-01  -3.8195231033544275e-08
   8.6999999999999886e+00   6.7760834661238923e-07   2.8867509648382206e-01  -3.8110990807638245e-08
   8.7499999999999893e+00   6.9177578224629740e-07   2.8867509661272162e-01  -3.7982091249944006e-08
   8.7999999999999901e+00   7.0683295944447850e-07   2.8867509679238695e-01  -3.7802425911781512e-08
   8.8499999999999908e+00   7.2258142183435352e-07   2.8867509703092065e-01  -3.7563892218983597e-08
   8.8999999999999915e+00   7.3881586550349574e-07   2.8867509733868735e-01  -3.7256125517970418e-08
   8.9499999999999922e+00   7.5532792469271367e-07   2.8867509772852890e-01  -3.6866283970038438e-08
   8.9999999999999929e+00   7.7191141540740642e-07   2.8867509821578796e-01  -3.6379024903610002e-08
   9.0499999999999936e+00   7.8837006885861728e-07   2.8867509881788600e-01  -3.5776926865516145e-08
   9.0999999999999943e+00   8.0452896415829978e-07   2.8867509955301535e-01  -3.5041797519230755e-08
   9.1499999999999950e+00   8.2025069656764250e-07   2.8867510043725564e-01  -3.4157557227132429e-08
   9.1999999999999957e+00   8.3545656762922550e-07   2.8867510147916142e-01  -3.3115651443260674e-08
   9.2499999999999964e+00   8.5015121722821449e-07   2.8867510267081919e-01  -3.1923993670801565e-08
   9.2999999999999972e+00   8.6444579006102493e-07   2.8867510397501361e-01  -3.0619799251674351e-08
   9.3499999999999979e+00   8.7856901560968498e-07   2.8867510531029739e-01  -2.9284515479233164e-08
   9.3999999999999986e+00   8.9284893596155625e-07   2.8867510654006251e-01  -2.8054750356165670e-08
   9.4499999999999993e+00   9.0764258001952991e-07   2.8867510747703501e-01  -2.7117777856577874e-08
   9.5000000000000000e+00   9.2320169348348334e-07   2.8867510791570666e-01  -2.6679106202021075e-08
   9.5500000000000007e+00   9.3949255929125553e-07   2.8867510769376525e-01  -2.6901047611715967e-08
   9.6000000000000014e+00   9.5604447866000809e-07   2.8867510675885877e-01  -2.7835954097277238e-08
   9.6500000000000021e+00   9.7193697120482117e-07   2.8867510519921391e-01  -2.9395598954984337e-08
   9.7000000000000028e+00   9.8598661685818531e-07   2.8867510321322604e-01  -3.1381586829137831e-08
   9.7500000000000036e+00   9.9706696672482089e-07   2.8867510103707805e-01  -3.3557734813172146e-08
   9.8000000000000043e+00   1.0044029202195877e-06   2.8867509887581255e-01  -3.5719000313072513e-08
   9.8500000000000050e+00   1.0077142180661959e-06   2.8867509686850629e-01  -3.7726306578722557e-08
   9.9000000000000057e+00   1.0071932993557187e-06   2.8867509508735900e-01  -3.9507453863940611e-08
   9.9500000000000064e+00   1.0033822101435611e-06   2.8867509355434373e-01  -4.1040469134223656e-08
   1.0000000000000000e+01   9.9702408455564203e-07   2.8867509226073729e-01  -4.2334075578409625e-08


==> numerical_results/Kepler/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=4_Predictor=Taylor_kepler_Tend=10_damped_newton_backslash_Nt=50_norm=l2.csv <==
   0.0000000e+00   0.0000000e+00   2.8867513e-01
   2.0000000e-01   7.8626604e-06   2.8867324e-01
   4.0000000e-01   1.9082629e-05   2.8867351e-01
   6.0000000e-01   4.1106345e-05   2.8867613e-01
   8.0000000e-01   1.0120263e-04   2.8867031e-01
   1.0000000e+00   2.6000979e-04   2.8860922e-01
   1.2000000e+00   4.2923392e-04   2.8853319e-01
   1.4000000e+00   5.3033998e-04   2.8849669e-01
   1.6000000e+00   6.2002180e-04   2.8847931e-01
   1.8000000e+00   7.1673711e-04   2.8846995e-01
   2.0000000e+00   8.2106610e-04   2.8846451e-01
   2.2000000e+00   9.3551951e-04   2.8846139e-01
   2.4000000e+00   1.0666639e-03   2.8846019e-01
   2.6000000e+00   1.2273659e-03   2.8846138e-01
   2.8000000e+00   1.4431967e-03   2.8846370e-01
   3.0000000e+00   1.7616900e-03   2.8844404e-01
   3.2000000e+00   2.1482975e-03   2.8836410e-01
   3.4000000e+00   2.3859455e-03   2.8830327e-01
   3.6000000e+00   2.4957254e-03   2.8827576e-01
   3.8000000e+00   2.5959485e-03   2.8826199e-01
   4.0000000e+00   2.7411260e-03   2.8825433e-01
   4.2000000e+00   2.9461767e-03   2.8824982e-01
   4.4000000e+00   3.2159049e-03   2.8824738e-01
   4.6000000e+00   3.5580185e-03   2.8824696e-01
   4.8000000e+00   3.9903683e-03   2.8824905e-01
   5.0000000e+00   4.5438929e-03   2.8824852e-01
   5.2000000e+00   5.2221425e-03   2.8820640e-01
   5.4000000e+00   5.7704499e-03   2.8812310e-01
   5.6000000e+00   5.9490038e-03   2.8807735e-01
   5.8000000e+00   5.9509525e-03   2.8805629e-01
   6.0000000e+00   5.9921179e-03   2.8804526e-01
   6.2000000e+00   6.1627466e-03   2.8803895e-01
   6.4000000e+00   6.4878233e-03   2.8803525e-01
   6.6000000e+00   6.9730284e-03   2.8803349e-01
   6.8000000e+00   7.6255592e-03   2.8803396e-01
   7.0000000e+00   8.4613982e-03   2.8803657e-01
   7.2000000e+00   9.4832928e-03   2.8802774e-01
   7.4000000e+00   1.0518164e-02   2.8796039e-01
   7.6000000e+00   1.1038342e-02   2.8788798e-01
   7.8000000e+00   1.0986354e-02   2.8785406e-01
   8.0000000e+00   1.0793580e-02   2.8783767e-01
   8.2000000e+00   1.0754303e-02   2.8782875e-01
   8.4000000e+00   1.0976441e-02   2.8782354e-01
   8.6000000e+00   1.1487582e-02   2.8782057e-01
   8.8000000e+00   1.2291293e-02   2.8781956e-01
   9.0000000e+00   1.3390178e-02   2.8782099e-01
   9.2000000e+00   1.4779852e-02   2.8782273e-01
   9.4000000e+00   1.6353653e-02   2.8779691e-01
   9.6000000e+00   1.7577637e-02   2.8771405e-01
   9.8000000e+00   1.7802460e-02   2.8765790e-01
   1.0000000e+01   1.7378698e-02   2.8763247e-01


==> numerical_results/Kepler/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=4_Predictor=Taylor_kepler_Tend=10_damped_newton_backslash_Nt=200_norm=l2.csv <==
   0.0000000e+00   0.0000000e+00   2.8867513e-01
   5.0000001e-02   3.3453455e-10   2.8867513e-01
   1.0000000e-01   6.8048166e-10   2.8867513e-01
   1.5000000e-01   1.0451786e-09   2.8867513e-01
   2.0000000e-01   1.4369436e-09   2.8867513e-01
   2.4999999e-01   1.8655227e-09   2.8867513e-01
   2.9999999e-01   2.3426317e-09   2.8867513e-01
   3.4999998e-01   2.8826191e-09   2.8867513e-01
   3.9999997e-01   3.5032650e-09   2.8867513e-01
   4.4999996e-01   4.2266800e-09   2.8867513e-01
   4.9999995e-01   5.0804410e-09   2.8867513e-01
   5.4999994e-01   6.0985913e-09   2.8867513e-01
   5.9999992e-01   7.3224160e-09   2.8867513e-01
   6.4999990e-01   8.8009003e-09   2.8867513e-01
   6.9999988e-01   1.0589792e-08   2.8867513e-01
   7.4999986e-01   1.2749230e-08   2.8867513e-01
   7.9999983e-01   1.5339294e-08   2.8867513e-01
   8.4999981e-01   1.8413568e-08   2.8867513e-01
   8.9999979e-01   2.2010620e-08   2.8867513e-01
   9.4999978e-01   2.6142409e-08   2.8867513e-01
   9.9999978e-01   3.0776023e-08   2.8867513e-01
   1.0499998e+00   3.5806728e-08   2.8867513e-01
   1.0999998e+00   4.1034100e-08   2.8867513e-01
   1.1499998e+00   4.6168370e-08   2.8867513e-01
   1.1999999e+00   5.0885137e-08   2.8867513e-01
   1.2499999e+00   5.4906116e-08   2.8867513e-01
   1.2999999e+00   5.8060587e-08   2.8867513e-01
   1.3500000e+00   6.0301783e-08   2.8867513e-01
   1.4000000e+00   6.1685969e-08   2.8867513e-01
   1.4500000e+00   6.2335777e-08   2.8867513e-01
   1.5000000e+00   6.2405298e-08   2.8867513e-01
   1.5500001e+00   6.2054633e-08   2.8867513e-01
   1.6000001e+00   6.1434323e-08   2.8867513e-01
   1.6500001e+00   6.0677387e-08   2.8867513e-01
   1.7000001e+00   5.9896199e-08   2.8867513e-01
   1.7500001e+00   5.9182054e-08   2.8867513e-01
   1.8000001e+00   5.8605959e-08   2.8867513e-01
   1.8500001e+00   5.8219912e-08   2.8867513e-01
   1.9000001e+00   5.8058503e-08   2.8867513e-01
   1.9500002e+00   5.8140702e-08   2.8867513e-01
   2.0000002e+00   5.8471832e-08   2.8867513e-01
   2.0500002e+00   5.9045755e-08   2.8867513e-01
   2.1000002e+00   5.9847202e-08   2.8867513e-01
   2.1500002e+00   6.0854082e-08   2.8867513e-01
   2.2000002e+00   6.2039628e-08   2.8867513e-01
   2.2500002e+00   6.3374273e-08   2.8867513e-01
   2.3000002e+00   6.4827215e-08   2.8867513e-01
   2.3500002e+00   6.6368031e-08   2.8867513e-01
   2.4000002e+00   6.7967685e-08   2.8867513e-01
   2.4500001e+00   6.9599971e-08   2.8867513e-01
   2.5000001e+00   7.1242885e-08   2.8867513e-01
   2.5500001e+00   7.2880649e-08   2.8867513e-01
   2.6000001e+00   7.4506398e-08   2.8867513e-01
   2.6500001e+00   7.6125794e-08   2.8867513e-01
   2.7000001e+00   7.7761878e-08   2.8867513e-01
   2.7500001e+00   7.9460971e-08   2.8867513e-01
   2.8000001e+00   8.1299068e-08   2.8867513e-01
   2.8500000e+00   8.3386996e-08   2.8867513e-01
   2.9000000e+00   8.5871385e-08   2.8867513e-01
   2.9500000e+00   8.8926700e-08   2.8867513e-01
   3.0000000e+00   9.2732885e-08   2.8867513e-01
   3.0499999e+00   9.7435499e-08   2.8867513e-01
   3.0999999e+00   1.0309088e-07   2.8867513e-01
   3.1499999e+00   1.0960824e-07   2.8867513e-01
   3.2000000e+00   1.1671103e-07   2.8867513e-01
   3.2500000e+00   1.2394890e-07   2.8867513e-01
   3.3000000e+00   1.3077768e-07   2.8867513e-01
   3.3500000e+00   1.3668562e-07   2.8867513e-01
   3.4000001e+00   1.4130818e-07   2.8867513e-01
   3.4500001e+00   1.4448226e-07   2.8867513e-01
   3.5000001e+00   1.4623374e-07   2.8867513e-01
   3.5500002e+00   1.4672585e-07   2.8867513e-01
   3.6000002e+00   1.4619960e-07   2.8867513e-01
   3.6500002e+00   1.4492430e-07   2.8867513e-01
   3.7000002e+00   1.4316458e-07   2.8867513e-01
   3.7500003e+00   1.4116132e-07   2.8867513e-01
   3.8000003e+00   1.3912270e-07   2.8867513e-01
   3.8500003e+00   1.3722125e-07   2.8867513e-01
   3.9000003e+00   1.3559419e-07   2.8867513e-01
   3.9500003e+00   1.3434518e-07   2.8867513e-01
   4.0000003e+00   1.3354669e-07   2.8867513e-01
   4.0500003e+00   1.3324285e-07   2.8867513e-01
   4.1000003e+00   1.3345242e-07   2.8867513e-01
   4.1500003e+00   1.3417216e-07   2.8867513e-01
   4.2000003e+00   1.3538037e-07   2.8867513e-01
   4.2500003e+00   1.3704053e-07   2.8867513e-01
   4.3000003e+00   1.3910480e-07   2.8867513e-01
   4.3500003e+00   1.4151716e-07   2.8867513e-01
   4.4000003e+00   1.4421637e-07   2.8867513e-01
   4.4500003e+00   1.4713816e-07   2.8867513e-01
   4.5000003e+00   1.5021738e-07   2.8867513e-01
   4.5500003e+00   1.5338969e-07   2.8867513e-01
   4.6000003e+00   1.5659347e-07   2.8867513e-01
   4.6500003e+00   1.5977212e-07   2.8867513e-01
   4.7000003e+00   1.6287704e-07   2.8867513e-01
   4.7500003e+00   1.6587216e-07   2.8867513e-01
   4.8000003e+00   1.6873997e-07   2.8867513e-01
   4.8500002e+00   1.7148995e-07   2.8867513e-01
   4.9000002e+00   1.7416906e-07   2.8867513e-01
   4.9500002e+00   1.7687351e-07   2.8867513e-01
   5.0000002e+00   1.7975881e-07   2.8867513e-01
   5.0500002e+00   1.8304242e-07   2.8867513e-01
   5.1000001e+00   1.8699007e-07   2.8867513e-01
   5.1500001e+00   1.9187452e-07   2.8867513e-01
   5.2000001e+00   1.9790276e-07   2.8867513e-01
   5.2500001e+00   2.0512041e-07   2.8867513e-01
   5.3000001e+00   2.1332564e-07   2.8867513e-01
   5.3500001e+00   2.2204187e-07   2.8867513e-01
   5.4000001e+00   2.3058707e-07   2.8867513e-01
   5.4500002e+00   2.3822973e-07   2.8867513e-01
   5.5000002e+00   2.4436581e-07   2.8867513e-01
   5.5500002e+00   2.4863774e-07   2.8867513e-01
   5.6000003e+00   2.5096053e-07   2.8867513e-01
   5.6500003e+00   2.5147431e-07   2.8867513e-01
   5.7000003e+00   2.5046623e-07   2.8867513e-01
   5.7500004e+00   2.4829473e-07   2.8867513e-01
   5.8000004e+00   2.4533298e-07   2.8867513e-01
   5.8500004e+00   2.4193319e-07   2.8867513e-01
   5.9000004e+00   2.3840769e-07   2.8867513e-01
   5.9500004e+00   2.3502106e-07   2.8867513e-01
   6.0000004e+00   2.3198866e-07   2.8867513e-01
   6.0500005e+00   2.2947829e-07   2.8867513e-01
   6.1000005e+00   2.2761330e-07   2.8867513e-01
   6.1500005e+00   2.2647641e-07   2.8867513e-01
   6.2000005e+00   2.2611357e-07   2.8867513e-01
   6.2500005e+00   2.2653826e-07   2.8867513e-01
   6.3000005e+00   2.2773595e-07   2.8867513e-01
   6.3500005e+00   2.2966858e-07   2.8867513e-01
   6.4000005e+00   2.3227906e-07   2.8867513e-01
   6.4500005e+00   2.3549553e-07   2.8867513e-01
   6.5000005e+00   2.3923520e-07   2.8867513e-01
   6.5500005e+00   2.4340770e-07   2.8867513e-01
   6.6000005e+00   2.4791792e-07   2.8867513e-01
   6.6500005e+00   2.5266872e-07   2.8867513e-01
   6.7000005e+00   2.5756304e-07   2.8867513e-01
   6.7500005e+00   2.6250679e-07   2.8867513e-01
   6.8000005e+00   2.6741188e-07   2.8867513e-01
   6.8500004e+00   2.7220081e-07   2.8867513e-01
   6.9000004e+00   2.7681304e-07   2.8867513e-01
   6.9500004e+00   2.8121405e-07   2.8867513e-01
   7.0000004e+00   2.8540712e-07   2.8867513e-01
   7.0500004e+00   2.8944810e-07   2.8867513e-01
   7.1000004e+00   2.9346075e-07   2.8867513e-01
   7.1500003e+00   2.9764807e-07   2.8867513e-01
   7.2000003e+00   3.0229020e-07   2.8867513e-01
   7.2500003e+00   3.0771651e-07   2.8867513e-01
   7.3000003e+00   3.1423885e-07   2.8867513e-01
   7.3500003e+00   3.2204486e-07   2.8867513e-01
   7.4000003e+00   3.3107576e-07   2.8867513e-01
   7.4500003e+00   3.4094269e-07   2.8867513e-01
   7.5000003e+00   3.5094384e-07   2.8867513e-01
   7.5500003e+00   3.6020602e-07   2.8867513e-01
   7.6000004e+00   3.6790063e-07   2.8867513e-01
   7.6500004e+00   3.7343584e-07   2.8867513e-01
   7.7000004e+00   3.7654942e-07   2.8867513e-01
   7.7500005e+00   3.7729352e-07   2.8867513e-01
   7.8000005e+00   3.7595369e-07   2.8867513e-01
   7.8500005e+00   3.7295037e-07   2.8867513e-01
   7.9000005e+00   3.6875540e-07   2.8867513e-01
   7.9500006e+00   3.6383422e-07   2.8867513e-01
   8.0000006e+00   3.5861197e-07   2.8867513e-01
   8.0500006e+00   3.5345705e-07   2.8867513e-01
   8.1000006e+00   3.4867579e-07   2.8867513e-01
   8.1500006e+00   3.4451320e-07   2.8867513e-01
   8.2000006e+00   3.4115632e-07   2.8867513e-01
   8.2500006e+00   3.3873893e-07   2.8867513e-01
   8.3000006e+00   3.3734657e-07   2.8867513e-01
   8.3500006e+00   3.3702169e-07   2.8867513e-01
   8.4000006e+00   3.3776885e-07   2.8867513e-01
   8.4500006e+00   3.3956000e-07   2.8867513e-01
   8.5000006e+00   3.4233971e-07   2.8867513e-01
   8.5500006e+00   3.4603023e-07   2.8867513e-01
   8.6000006e+00   3.5053622e-07   2.8867513e-01
   8.6500006e+00   3.5574903e-07   2.8867513e-01
   8.7000006e+00   3.6155053e-07   2.8867513e-01
   8.7500006e+00   3.6781636e-07   2.8867513e-01
   8.8000006e+00   3.7441893e-07   2.8867513e-01
   8.8500006e+00   3.8123036e-07   2.8867513e-01
   8.9000006e+00   3.8812589e-07   2.8867513e-01
   8.9500006e+00   3.9498832e-07   2.8867513e-01
   9.0000006e+00   4.0171418e-07   2.8867513e-01
   9.0500006e+00   4.0822231e-07   2.8867513e-01
   9.1000006e+00   4.1446573e-07   2.8867513e-01
   9.1500006e+00   4.2044697e-07   2.8867513e-01
   9.2000005e+00   4.2623593e-07   2.8867513e-01
   9.2500005e+00   4.3198670e-07   2.8867513e-01
   9.3000005e+00   4.3794596e-07   2.8867513e-01
   9.3500005e+00   4.4444033e-07   2.8867513e-01
   9.4000004e+00   4.5182732e-07   2.8867513e-01
   9.4500004e+00   4.6039778e-07   2.8867513e-01
   9.5000004e+00   4.7024125e-07   2.8867513e-01
   9.5500004e+00   4.8111692e-07   2.8867513e-01
   9.6000004e+00   4.9240290e-07   2.8867513e-01
   9.6500005e+00   5.0318292e-07   2.8867513e-01
   9.7000005e+00   5.1245974e-07   2.8867513e-01
   9.7500005e+00   5.1940422e-07   2.8867513e-01
   9.8000006e+00   5.2352930e-07   2.8867513e-01
   9.8500006e+00   5.2473584e-07   2.8867513e-01
   9.9000006e+00   5.2325207e-07   2.8867513e-01
   9.9500007e+00   5.1952381e-07   2.8867513e-01
   1.0000000e+01   5.1421274e-07   2.8867513e-01


==> numerical_results/Kepler/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=4_Predictor=Taylor_kepler_Tend=10_damped_newton_backslash_Nt=50_norm=l2.csv <==
   0.0000000e+00   0.0000000e+00   2.8867513e-01
   2.0001300e-01   6.7692217e-06   2.8867513e-01
   4.0001128e-01   1.7921680e-05   2.8867513e-01
   5.9999640e-01   4.1734452e-05   2.8867513e-01
   8.0002419e-01   9.5964676e-05   2.8867513e-01
   1.0002720e+00   1.8608315e-04   2.8867513e-01
   1.2005642e+00   2.5807327e-04   2.8867513e-01
   1.4007198e+00   2.7944280e-04   2.8867513e-01
   1.6008083e+00   2.9297617e-04   2.8867513e-01
   1.8008641e+00   3.0406433e-04   2.8867513e-01
   2.0009000e+00   3.1125992e-04   2.8867513e-01
   2.2009216e+00   3.1763471e-04   2.8867513e-01
   2.4009296e+00   3.3062333e-04   2.8867513e-01
   2.6009222e+00   3.6357895e-04   2.8867513e-01
   2.8009096e+00   4.3661117e-04   2.8867513e-01
   3.0009975e+00   5.6295680e-04   2.8867513e-01
   3.2013094e+00   6.9009823e-04   2.8867513e-01
   3.4015479e+00   7.3184164e-04   2.8867513e-01
   3.6016725e+00   7.3374307e-04   2.8867513e-01
   3.8017469e+00   7.4148752e-04   2.8867513e-01
   4.0017946e+00   7.5257355e-04   2.8867513e-01
   4.2018250e+00   7.6520091e-04   2.8867513e-01
   4.4018418e+00   7.8478619e-04   2.8867513e-01
   4.6018445e+00   8.2393955e-04   2.8867513e-01
   4.8018320e+00   9.0419003e-04   2.8867513e-01
   5.0018342e+00   1.0511748e-03   2.8867513e-01
   5.2020100e+00   1.2511728e-03   2.8867513e-01
   5.4023291e+00   1.3781536e-03   2.8867513e-01
   5.6025163e+00   1.3755975e-03   2.8867513e-01
   5.8026183e+00   1.3519722e-03   2.8867513e-01
   6.0026815e+00   1.3457096e-03   2.8867513e-01
   6.2027222e+00   1.3538318e-03   2.8867513e-01
   6.4027475e+00   1.3762375e-03   2.8867513e-01
   6.6027595e+00   1.4209936e-03   2.8867513e-01
   6.8027565e+00   1.5061579e-03   2.8867513e-01
   7.0027417e+00   1.6602480e-03   2.8867513e-01
   7.2027810e+00   1.9032970e-03   2.8867513e-01
   7.4030469e+00   2.1581759e-03   2.8867513e-01
   7.6033270e+00   2.2373403e-03   2.8867513e-01
   7.8034745e+00   2.1802118e-03   2.8867513e-01
   8.0035594e+00   2.1250308e-03   2.8867513e-01
   8.2036133e+00   2.1029581e-03   2.8867513e-01
   8.4036480e+00   2.1123830e-03   2.8867513e-01
   8.6036684e+00   2.1549673e-03   2.8867513e-01
   8.8036753e+00   2.2419683e-03   2.8867513e-01
   9.0036667e+00   2.3974417e-03   2.8867513e-01
   9.2036565e+00   2.6534984e-03   2.8867513e-01
   9.4037633e+00   3.0017512e-03   2.8867513e-01
   9.6040811e+00   3.2623085e-03   2.8867513e-01
   9.8043065e+00   3.2533723e-03   2.8867513e-01
   1.0000000e+01   3.1332703e-03   2.8865256e-01


==> numerical_results/Kepler/EntropyConservative/Results_FSMDRK_HB-I2DRK3-2s_relaxation=0_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0577403227408254,0.081641,74,74,20
0.125,0.00709215839177943,0.112499,120,120,40
0.0625,0.000882444422288451,0.156551,240,240,80
0.03125,0.000110053784957145,0.306137,398,398,160
0.015625,1.37393057619993e-05,0.474926,640,640,320
0.0078125,1.71625416773703e-06,1.085354,1280,1280,640
0.00390625,2.14465930383084e-07,2.033068,2560,2560,1280
0.001953125,2.68135403633476e-08,4.895606,5120,5120,2560
0.0009765625,3.36152916433435e-09,9.460102,10240,10240,5120
0.00048828125,4.30398774632312e-10,17.047647,20480,20480,10240


==> numerical_results/Kepler/EntropyConservative/Results_FSMDRK_HB-I2DRK3-2s_relaxation=0_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,0.458391848127141,3.769052,5000,5000,5
1,0.697792031651076,3.328223,5032,5032,10
0.5,0.190653804042284,0.074219,100,100,20
0.25,0.0221439163998508,0.092163,160,160,40


==> numerical_results/Kepler/EntropyConservative/Results_FSMDRK_HB-I2DRK3-2s_relaxation=1_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00235212631416642,0.109408,73,73,20
0.125,0.00025385664864559,0.209083,120,120,40
0.0625,3.2160568016194e-05,0.4342,240,240,80
0.03125,4.16676744564465e-06,0.951328,398,398,160
0.015625,5.34013568827473e-07,2.127438,640,640,320
0.0078125,6.76980328021899e-08,3.250443,1280,1280,640
0.00390625,8.52085735424242e-09,6.379784,2560,2560,1280
0.001953125,1.06437049985337e-09,11.8979,5120,5120,2560
0.0009765625,1.28828699192819e-10,20.732881,10240,10240,5120
0.00048828125,1.51832375603432e-11,42.13819,20480,20480,10240


==> numerical_results/Kepler/EntropyConservative/Results_FSMDRK_HB-I2DRK8-4s_relaxation=0_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,1.24757608168702e-07,0.229178,60,60,20
0.125,7.94044573627627e-12,0.245738,120,120,40
0.0625,1.16988513326836e-11,0.551883,240,240,80
0.03125,1.1640271710234e-11,0.82206,356,356,160
0.015625,1.17339345275494e-11,1.467046,640,640,320
0.0078125,1.17377629929103e-11,3.184449,1280,1280,640
0.00390625,1.17293125440797e-11,7.65945,2560,2560,1280
0.001953125,1.17166656697608e-11,10.280959,5120,5120,2560
0.0009765625,1.17803164611252e-11,20.36639,10240,10240,5120
0.00048828125,1.18170381931335e-11,46.188207,20480,20480,10240


==> numerical_results/Kepler/EntropyConservative/Results_FSMDRK_HB-I2DRK8-4s_relaxation=1_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,5.5219335999966e-08,0.149928,60,60,20
0.125,5.28124963886941e-11,0.273186,120,120,40
0.0625,1.08802003275564e-11,0.596526,240,240,80
0.03125,1.13889521359239e-11,1.083835,356,356,160
0.015625,1.15488593913366e-11,1.941873,640,640,320
0.0078125,1.1641730768299e-11,3.91354,1280,1280,640
0.00390625,1.16885523007036e-11,7.133908,2560,2560,1280
0.001953125,1.17296552012055e-11,14.142139,5120,5120,2560
0.0009765625,1.17707316898997e-11,28.321913,10240,10240,5120
0.00048828125,1.18222889356891e-11,57.202076,20481,20481,10241


==> numerical_results/Kepler/EntropyConservative/Results_FSMDRK_TDRK3-2s_relaxation=0_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.134032799678127,0.027587,20,20,20
0.125,0.0191729067918607,0.044752,40,40,40
0.0625,0.00250609089863986,0.099118,80,80,80
0.03125,0.000318424905434563,0.216565,160,160,160
0.015625,4.00633901280421e-05,0.583357,320,320,320
0.0078125,5.02206482423779e-06,0.882883,640,640,640
0.00390625,6.28581632099007e-07,1.586743,1280,1280,1280
0.001953125,7.86314307551187e-08,2.843599,2560,2560,2560
0.0009765625,9.8420337221021e-09,5.84055,5120,5120,5120
0.00048828125,1.24060808215765e-09,13.185647,10240,10240,10240


==> numerical_results/Kepler/EntropyConservative/Results_FSMDRK_TDRK3-2s_relaxation=1_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00496158604952949,0.12715,20,20,20
0.125,0.000878709687455479,0.200898,40,40,40
0.0625,0.000150828864836619,0.392921,80,80,80
0.03125,2.10478101736281e-05,0.648804,160,160,160
0.015625,2.75004406076191e-06,1.335127,320,320,320
0.0078125,3.50584586333815e-07,3.202915,640,640,640
0.00390625,4.4237223329176e-08,5.656591,1280,1280,1280
0.001953125,5.56215139781236e-09,9.866659,2560,2560,2560
0.0009765625,7.04563225887769e-10,19.241818,5120,5120,5120
0.00048828125,9.62284280260784e-11,38.713472,10240,10240,10240


==> numerical_results/Kepler/EntropyConservative/Results_FSMDRK_ThDRK5-2s_relaxation=0_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000328662189693457,0.116399,20,20,20
0.125,1.29361467258269e-05,0.083618,40,40,40
0.0625,4.60742702334053e-07,0.15259,80,80,80
0.03125,1.50471814777936e-08,0.253321,160,160,160
0.015625,4.67887486880941e-10,0.44665,320,320,320
0.0078125,5.76694983371593e-12,0.85527,640,640,640
0.00390625,1.1280345947775e-11,1.509578,1280,1280,1280
0.001953125,1.17145874183208e-11,3.032858,2560,2560,2560
0.0009765625,1.17762590067241e-11,6.898825,5120,5120,5120
0.00048828125,1.17577014510912e-11,12.564132,10240,10240,10240


==> numerical_results/Kepler/EntropyConservative/Results_FSMDRK_ThDRK5-2s_relaxation=1_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,8.80761829211869e-05,0.099761,20,20,20
0.125,5.29753734022635e-06,0.115576,40,40,40
0.0625,1.87555325618157e-07,0.251099,80,80,80
0.03125,6.09764029804446e-09,0.461118,160,160,160
0.015625,2.02839311801478e-10,1.081252,320,320,320
0.0078125,1.71333953476241e-11,1.749018,640,640,640
0.00390625,1.18562449673308e-11,3.317874,1280,1280,1280
0.001953125,1.17134872925998e-11,8.055067,2560,2560,2560
0.0009765625,1.17766286989861e-11,12.772121,5120,5120,5120
0.00048828125,1.18015580650265e-11,31.261186,10240,10240,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=0_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.778064297230472,0.110529,81,81,20
0.125,0.108866171809412,0.162165,126,126,40
0.0625,0.0188350312895387,0.284847,240,240,80
0.03125,0.0037254270667168,0.640448,480,480,160
0.015625,0.000810776389675826,0.775513,640,640,320
0.0078125,0.000187764407877977,1.806543,1280,1280,640
0.00390625,4.50846988346147e-05,3.651291,2560,2560,1280
0.001953125,1.10397907556215e-05,6.839662,5120,5120,2560
0.0009765625,2.73107495451609e-06,14.289859,10240,10240,5120
0.00048828125,6.79169700445009e-07,28.489825,20480,20480,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=10_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000748686962192603,0.665679,488,488,20
0.125,4.98060860443031e-05,1.012601,702,702,40
0.0625,3.13087162393066e-06,2.062004,1251,1251,80
0.03125,1.95956122922896e-07,3.434687,2332,2332,160
0.015625,1.22602897958222e-08,6.641478,4160,4160,320
0.0078125,7.75258391074426e-10,12.520621,7680,7680,640
0.00390625,5.77602664310192e-11,26.410131,15360,15360,1280
0.001953125,1.42484413793474e-11,53.067973,30720,30720,2560
0.0009765625,1.19068813291575e-11,103.935881,61440,61440,5120
0.00048828125,1.16735343652204e-11,208.956513,122880,122880,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=1_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.300270581036077,0.207802,140,140,20
0.125,0.0412131183847543,0.279348,214,214,40
0.0625,0.00522059347499689,0.557291,400,400,80
0.03125,0.000651483155663735,0.986041,800,800,160
0.015625,8.12430114611815e-05,1.977524,1280,1280,320
0.0078125,1.01401871114686e-05,2.592501,1920,1920,640
0.00390625,1.26647661602466e-06,6.193632,3840,3840,1280
0.001953125,1.58232055769558e-07,11.92551,7680,7680,2560
0.0009765625,1.97645866365988e-08,24.010064,15360,15360,5120
0.00048828125,2.46016028436358e-09,49.211315,30720,30720,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=2_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00987096763443812,0.286535,192,192,20
0.125,0.000723676286059114,0.340525,294,294,40
0.0625,3.4376703800956e-05,0.800071,560,560,80
0.03125,2.12341828560493e-06,1.413209,1052,1052,160
0.015625,1.38106089436865e-07,2.468832,1600,1600,320
0.0078125,8.89350723037596e-09,4.225917,2560,2560,640
0.00390625,5.69522097102922e-10,8.219708,5120,5120,1280
0.001953125,4.16688469392066e-11,17.209581,10240,10240,2560
0.0009765625,1.28341959513925e-11,34.507451,20480,20480,5120
0.00048828125,1.16550522837669e-11,69.265025,40960,40960,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=3_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00848820882975999,0.296476,239,239,20
0.125,0.000214015171956272,0.558527,374,374,40
0.0625,9.10482234823744e-06,0.98004,691,691,80
0.03125,3.78896140147382e-07,1.748221,1212,1212,160
0.015625,1.77784512601207e-08,2.926482,1920,1920,320
0.0078125,9.43063259967264e-10,4.860759,3200,3200,640
0.00390625,6.31570955055219e-11,10.907574,6400,6400,1280
0.001953125,1.43689728452617e-11,22.105749,12800,12800,2560
0.0009765625,1.19031737785836e-11,42.317098,25600,25600,5120
0.00048828125,1.16733584935426e-11,86.283751,51200,51200,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=4_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00742536548952448,0.410471,282,282,20
0.125,7.72793213597512e-05,0.59673,448,448,40
0.0625,3.25210971749128e-06,1.051716,771,771,80
0.03125,1.96450916569971e-07,2.135802,1372,1372,160
0.015625,1.22591438237925e-08,3.281018,2240,2240,320
0.0078125,7.75168255147383e-10,6.693553,3840,3840,640
0.00390625,5.77595996513994e-11,13.300393,7680,7680,1280
0.001953125,1.42484642390092e-11,27.208596,15360,15360,2560
0.0009765625,1.19068813291575e-11,51.371184,30720,30720,5120
0.00048828125,1.16739648812335e-11,102.240505,61440,61440,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=5_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000294563671385202,0.500186,322,322,20
0.125,4.49500154159039e-05,0.762611,502,502,40
0.0625,3.09456150986456e-06,1.159538,851,851,80
0.03125,1.95684396799834e-07,2.458485,1532,1532,160
0.015625,1.22581947240425e-08,4.289703,2560,2560,320
0.0078125,7.75265369575643e-10,7.810329,4480,4480,640
0.00390625,5.77610620053381e-11,15.414058,8960,8960,1280
0.001953125,1.42508098897223e-11,30.632337,17920,17920,2560
0.0009765625,1.19070344751451e-11,61.422988,35840,35840,5120
0.00048828125,1.16741266165801e-11,120.764345,71680,71680,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=6_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000758267351713941,0.545442,362,362,20
0.125,4.94182232244174e-05,0.721181,542,542,40
0.0625,3.13045347332959e-06,1.516601,931,931,80
0.03125,1.95955946726453e-07,2.58895,1692,1692,160
0.015625,1.2260286133003e-08,4.284302,2880,2880,320
0.0078125,7.75257245181348e-10,8.71283,5120,5120,640
0.00390625,5.77602664310192e-11,17.351809,10240,10240,1280
0.001953125,1.42484413793474e-11,35.731507,20480,20480,2560
0.0009765625,1.19068813291575e-11,69.903639,40960,40960,5120
0.00048828125,1.16735343652204e-11,140.702628,81920,81920,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=0_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.333699371557773,0.208648,79,79,20
0.125,0.0769966716698042,0.326655,126,126,40
0.0625,0.0186649244807432,0.410192,242,242,81
0.03125,0.00457690373606972,1.331624,482,482,161
0.015625,0.00113472715291117,1.533128,642,642,321
0.0078125,0.00028259935503112,2.919041,1282,1282,641
0.00390625,7.05211508645114e-05,6.989318,2562,2562,1281
0.001953125,1.76146242182898e-05,13.590907,5122,5122,2561
0.0009765625,4.40173164546204e-06,26.985695,10242,10242,5121
0.00048828125,1.1002015802078e-06,47.490966,20482,20482,10241


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=10_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00106354794380057,0.733647,488,488,20
0.125,5.5416417944942e-05,1.14705,702,702,40
0.0625,3.07567241014965e-06,1.619397,1251,1251,80
0.03125,1.79552101680049e-07,3.510817,2332,2332,160
0.015625,1.08161125484758e-08,6.280108,4160,4160,320
0.0078125,6.54495874233457e-10,12.595158,7680,7680,640
0.00390625,3.19524996211805e-11,25.911227,15360,15360,1280
0.001953125,9.69577541315019e-12,53.023797,30720,30720,2560
0.0009765625,1.15714716693244e-11,104.573524,61440,61440,5120
0.00048828125,1.16822129369308e-11,204.846419,122880,122880,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=1_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0158351323175777,0.293565,147,147,21
0.125,0.00199347055386218,0.604652,219,219,41
0.0625,0.000255619047749712,0.647814,404,404,81
0.03125,3.07001312146656e-05,1.450835,803,803,161
0.015625,3.70195151343612e-06,2.642489,1283,1283,321
0.0078125,4.52464571188183e-07,4.140988,1923,1923,641
0.00390625,5.58521460135886e-08,8.30301,3843,3843,1281
0.001953125,6.92793377128275e-09,17.326912,7682,7682,2561
0.0009765625,8.54917930229007e-10,48.7653,15362,15362,5121
0.00048828125,9.86755746318612e-11,93.069725,30722,30722,10241


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=2_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.015993380282768,0.381383,192,192,20
0.125,0.000683746139787433,0.501259,294,294,40
0.0625,3.24258291233358e-05,0.920617,560,560,80
0.03125,1.73859571317402e-06,2.177992,1052,1052,160
0.015625,1.01277723175936e-07,3.258546,1600,1600,320
0.0078125,6.12826418212692e-09,5.891361,2560,2560,640
0.00390625,3.73032913412219e-10,11.34027,5120,5120,1280
0.001953125,2.15295920171162e-11,23.164437,10240,10240,2560
0.0009765625,1.12375143269967e-11,44.733713,20480,20480,5120
0.00048828125,1.17898016483138e-11,93.111782,40960,40960,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=3_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00193071603525348,0.397579,244,244,21
0.125,4.02151973438438e-05,0.885716,374,374,40
0.0625,9.4785371440415e-07,1.682123,691,691,80
0.03125,9.14666070181697e-08,2.462891,1212,1212,160
0.015625,7.94382919268968e-09,2.955879,1920,1920,320
0.0078125,5.63707850432395e-10,6.143335,3200,3200,640
0.00390625,2.92889550880194e-11,11.725789,6400,6400,1280
0.001953125,9.79101615580782e-12,23.246764,12800,12800,2560
0.0009765625,1.15922997774662e-11,45.705721,25600,25600,5120
0.00048828125,1.17057761899076e-11,90.833218,51200,51200,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=4_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000434454610444814,0.413182,282,282,20
0.125,4.33564909672735e-05,0.610492,448,448,40
0.0625,2.96120118094052e-06,1.177143,771,771,80
0.03125,1.78283362144095e-07,2.101398,1372,1372,160
0.015625,1.0800043735939e-08,3.239233,2240,2240,320
0.0078125,6.54297045107312e-10,6.871156,3840,3840,640
0.00390625,3.19407219326999e-11,13.602394,7680,7680,1280
0.001953125,9.68675873690269e-12,27.592279,15360,15360,2560
0.0009765625,1.15714716693244e-11,53.711876,30720,30720,5120
0.00048828125,1.16822129369308e-11,107.412134,61440,61440,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=5_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000848224347286452,0.465656,329,329,21
0.125,5.62800522512033e-05,0.752686,502,502,40
0.0625,3.08498729794985e-06,1.214325,851,851,80
0.03125,1.79624914755462e-07,2.27526,1532,1532,160
0.015625,1.08166802247854e-08,3.703346,2560,2560,320
0.0078125,6.545004520531e-10,7.825716,4480,4480,640
0.00390625,3.1955222022204e-11,15.393734,8960,8960,1280
0.001953125,9.67996237170077e-12,31.326214,17920,17920,2560
0.0009765625,1.16460200902795e-11,60.612703,35840,35840,5120
0.00048828125,1.17150250145649e-11,124.805052,71680,71680,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=6_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00115188152915037,0.564352,362,362,20
0.125,5.56379605357222e-05,0.810363,542,542,40
0.0625,3.07605659071612e-06,1.512818,931,931,80
0.03125,1.79552886827144e-07,2.419376,1692,1692,160
0.015625,1.08161144507336e-08,4.797882,2880,2880,320
0.0078125,6.54508184184358e-10,8.33794,5120,5120,640
0.00390625,3.19524996211805e-11,17.69755,10240,10240,1280
0.001953125,9.69577541315019e-12,35.873673,20480,20480,2560
0.0009765625,1.15714716693244e-11,71.051184,40960,40960,5120
0.00048828125,1.16822129369308e-11,142.853168,81920,81920,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=0_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.778064297230472,0.194866,144,144,20
0.125,0.108866171809412,0.237788,246,246,40
0.0625,0.0188350312895387,0.434186,480,480,80
0.03125,0.0037254270667168,0.732135,800,800,160
0.015625,0.000810776389675826,1.199001,1280,1280,320
0.0078125,0.000187764407877977,2.484332,2560,2560,640
0.00390625,4.50846988346147e-05,5.035532,5120,5120,1280
0.001953125,1.10397907556215e-05,10.295424,10240,10240,2560
0.0009765625,2.73107495451609e-06,20.061808,20480,20480,5120
0.00048828125,6.79169700445009e-07,39.609008,40960,40960,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=10_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00011196754218692,0.934722,963,963,20
0.125,3.49724983356114e-08,1.487114,1400,1400,40
0.0625,3.45042037352838e-10,2.629162,2477,2477,80
0.03125,8.26220808533636e-12,4.674305,4427,4427,160
0.015625,1.16781429186814e-11,8.916346,8056,8056,320
0.0078125,1.17278968829183e-11,17.638653,15360,15360,640
0.00390625,1.1731872246615e-11,35.501822,30720,30720,1280
0.001953125,1.17260074937946e-11,70.337191,61440,61440,2560
0.0009765625,1.17198622163759e-11,140.363257,122880,122880,5120
0.00048828125,1.17348809134801e-11,274.202298,245760,245760,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=1_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.391681197558665,0.251104,249,249,20
0.125,0.0568229733184995,0.382381,413,413,40
0.0625,0.00728038361089196,0.721282,800,800,80
0.03125,0.000910888938600436,1.32754,1440,1440,160
0.015625,0.000113680187743725,2.35215,2296,2296,320
0.0078125,1.41928904252821e-05,4.183162,3840,3840,640
0.00390625,1.77287152178015e-06,8.419381,7680,7680,1280
0.001953125,2.21517278866196e-07,17.25954,15360,15360,2560
0.0009765625,2.76743019274104e-08,34.209886,30720,30720,5120
0.00048828125,3.44880863872808e-09,68.110291,61440,61440,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=2_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0242093624057717,0.353488,349,349,20
0.125,0.00168298727777683,0.569246,573,573,40
0.0625,7.06409520229235e-05,1.040265,1109,1109,80
0.03125,3.99899782520036e-06,1.842774,1867,1867,160
0.015625,2.5552653252037e-07,3.190255,2936,2936,320
0.0078125,1.64443342246161e-08,5.76929,5120,5120,640
0.00390625,1.05048969515997e-09,11.860908,10240,10240,1280
0.001953125,7.10149899170902e-11,24.024118,20480,20480,2560
0.0009765625,1.37958863667132e-11,47.372214,40960,40960,5120
0.00048828125,1.18362309646662e-11,92.487654,81920,81920,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=3_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0257816714760387,0.420003,439,439,20
0.125,0.000414782907390106,0.696146,733,733,40
0.0625,1.76473409457674e-05,1.285254,1349,1349,80
0.03125,5.8003530725389e-07,2.443688,2187,2187,160
0.015625,1.83684267638129e-08,3.853761,3576,3576,320
0.0078125,5.87041835309922e-10,7.449159,6400,6400,640
0.00390625,2.93576747146231e-11,15.112074,12800,12800,1280
0.001953125,1.22503254867831e-11,30.335731,25600,25600,2560
0.0009765625,1.17127671662273e-11,59.166419,51200,51200,5120
0.00048828125,1.17377972686407e-11,115.288157,102400,102400,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=4_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0231508041667224,0.509817,525,525,20
0.125,0.000160468525753334,0.864211,872,872,40
0.0625,1.25179486880355e-06,1.491493,1517,1517,80
0.03125,1.1779884848842e-08,2.591531,2507,2507,160
0.015625,1.43970877606899e-10,4.679893,4216,4216,320
0.0078125,1.26891871895485e-11,8.877713,7680,7680,640
0.00390625,1.17624233872967e-11,18.074158,15360,15360,1280
0.001953125,1.17257472006053e-11,36.302035,30720,30720,2560
0.0009765625,1.17198622163759e-11,71.840304,61440,61440,5120
0.00048828125,1.17348809134801e-11,139.358012,122880,122880,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=5_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0015080067834043,0.58195,606,606,20
0.125,2.82124496506944e-05,0.958247,988,988,40
0.0625,2.7166309405617e-07,1.646376,1677,1677,80
0.03125,2.17938537503624e-09,2.949878,2827,2827,160
0.015625,6.47265475899667e-12,5.22459,4856,4856,320
0.0078125,1.16181512895088e-11,10.386924,8960,8960,640
0.00390625,1.17334989817496e-11,21.092339,17920,17920,1280
0.001953125,1.17256398183185e-11,41.880222,35840,35840,2560
0.0009765625,1.17203789664589e-11,82.109051,71680,71680,5120
0.00048828125,1.17347258827621e-11,161.2664,143360,143360,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=6_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000457505717395573,0.663508,686,686,20
0.125,6.32842785123571e-06,1.131646,1080,1080,40
0.0625,1.33317944026399e-08,1.849296,1836,1836,80
0.03125,2.34127223027062e-11,3.340914,3147,3147,160
0.015625,1.16320930699256e-11,5.99841,5496,5496,320
0.0078125,1.17278014873336e-11,11.745867,10240,10240,640
0.00390625,1.1731872246615e-11,23.703349,20480,20480,1280
0.001953125,1.17260074937946e-11,47.696511,40960,40960,2560
0.0009765625,1.17198622163759e-11,93.596565,81920,81920,5120
0.00048828125,1.17348809134801e-11,186.87592,163840,163840,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=0_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.333699371557773,0.222776,141,141,20
0.125,0.0769966716698042,0.394102,246,246,40
0.0625,0.0186649244807432,0.629137,484,484,81
0.03125,0.00457690373606972,1.482189,804,804,161
0.015625,0.00113472715291117,2.297185,1284,1284,321
0.0078125,0.00028259935503112,4.354547,2564,2564,641
0.00390625,7.05211508645114e-05,9.135173,5124,5124,1281
0.001953125,1.76146242182898e-05,18.268346,10244,10244,2561
0.0009765625,4.40173164546204e-06,36.080804,20484,20484,5121
0.00048828125,1.1002015802078e-06,71.358661,40964,40964,10241


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=10_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,2.07233899130597e-05,1.326379,963,963,20
0.125,3.38502863415337e-08,2.127895,1400,1400,40
0.0625,5.03261315644109e-10,4.161662,2477,2477,80
0.03125,1.52330924773322e-11,7.393496,4427,4427,160
0.015625,1.15769037080451e-11,14.112416,8056,8056,320
0.0078125,1.16503074017523e-11,27.968859,15360,15360,640
0.00390625,1.16876725893199e-11,55.890496,30720,30720,1280
0.001953125,1.17215157696482e-11,111.768525,61440,61440,2560
0.0009765625,1.17499753657447e-11,222.028768,122880,122880,5120
0.00048828125,1.17374102080388e-11,441.914864,245760,245760,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=1_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0235902651210584,0.369338,264,264,21
0.125,0.00235714823521406,0.664979,423,423,41
0.0625,0.00032532926811388,1.27356,807,807,81
0.03125,4.09238079362952e-05,1.989916,1446,1446,161
0.015625,5.05476852885944e-06,3.809526,2302,2302,321
0.0078125,6.25490428941685e-07,7.349087,3846,3846,641
0.00390625,7.77003496550966e-08,14.360037,7686,7686,1281
0.001953125,9.67190861604499e-09,29.63761,15365,15365,2561
0.0009765625,1.19869161796557e-09,59.49784,30724,30724,5121
0.00048828125,1.41569033848546e-10,116.452645,61444,61444,10241


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=2_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0301567104636214,0.542364,349,349,20
0.125,0.00132958430744453,0.802857,581,581,41
0.0625,6.31741070241828e-05,1.854466,1109,1109,80
0.03125,3.43598336981411e-06,3.011217,1867,1867,160
0.015625,2.0246206664302e-07,4.911286,2936,2936,320
0.0078125,1.23443947590101e-08,9.517271,5120,5120,640
0.00390625,7.59855556744993e-10,19.64516,10240,10240,1280
0.001953125,4.52200944174969e-11,39.590851,20480,20480,2560
0.0009765625,1.11997441579317e-11,79.762123,40960,40960,5120
0.00048828125,1.180104402441e-11,155.34501,81920,81920,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=3_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00453758179371154,0.647545,449,449,21
0.125,0.000224537888791848,1.171177,733,733,40
0.0625,8.82153114609893e-06,1.942847,1349,1349,80
0.03125,2.94155560290653e-07,3.695605,2187,2187,160
0.015625,9.42524013517534e-09,6.361094,3576,3576,320
0.0078125,3.07210241841463e-10,12.379462,6400,6400,640
0.00390625,2.02303362658099e-11,24.674265,12800,12800,1280
0.001953125,1.20112470519908e-11,49.4997,25600,25600,2560
0.0009765625,1.08852212663068e-11,97.286451,51200,51200,5120
0.00048828125,1.17401360596052e-11,191.252138,102400,102400,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=4_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00295802973930185,0.769428,523,523,20
0.125,6.12054512911281e-05,1.396067,872,872,40
0.0625,7.34605246458809e-07,2.354948,1516,1516,80
0.03125,9.57963329761056e-09,4.22548,2507,2507,160
0.015625,1.45153714439896e-10,7.826944,4226,4226,321
0.0078125,1.33499602064611e-11,14.929138,7690,7690,641
0.00390625,1.17084377747756e-11,29.521122,15360,15360,1280
0.001953125,1.14376027463755e-11,57.736175,30720,30720,2560
0.0009765625,1.17499753657447e-11,114.42137,61440,61440,5120
0.00048828125,1.17374102080388e-11,223.841248,122880,122880,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=5_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00225763631257003,0.961793,620,620,21
0.125,5.36295511690732e-06,1.512584,1001,1001,41
0.0625,5.61185506132387e-08,2.761653,1689,1689,81
0.03125,4.78597362792937e-10,4.721597,2839,2839,161
0.015625,8.55458001834727e-12,8.608031,4868,4868,321
0.0078125,1.16250413452112e-11,16.720141,8960,8960,640
0.00390625,1.16921084944843e-11,33.784748,17920,17920,1280
0.001953125,1.103878735108e-11,67.344369,35840,35840,2560
0.0009765625,1.17000869311767e-11,132.63827,71680,71680,5120
0.00048828125,1.17509166041682e-11,264.190458,143360,143360,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=6_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000503137264828014,1.089804,686,686,20
0.125,2.51947641974516e-06,1.601792,1094,1094,41
0.0625,7.07959055277124e-09,2.970313,1851,1851,81
0.03125,2.00066595848091e-11,5.370289,3147,3147,160
0.015625,1.15272195386286e-11,9.34241,5496,5496,320
0.0078125,1.1638736782073e-11,19.267899,10240,10240,640
0.00390625,1.16876725893199e-11,38.166904,20480,20480,1280
0.001953125,1.17215157696482e-11,76.067981,40960,40960,2560
0.0009765625,1.17499753657447e-11,151.950466,81920,81920,5120
0.00048828125,1.17374102080388e-11,298.642945,163840,163840,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=0_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.778064297230472,0.202876,212,212,20
0.125,0.108866171809412,0.346585,366,366,40
0.0625,0.0188350312895387,0.605813,673,673,80
0.03125,0.0037254270667168,1.068918,1187,1187,160
0.015625,0.000810776389675826,1.833046,1920,1920,320
0.0078125,0.000187764407877977,3.680858,3840,3840,640
0.00390625,4.50846988346147e-05,7.543328,7680,7680,1280
0.001953125,1.10397907556215e-05,15.314688,15360,15360,2560
0.0009765625,2.73107495451609e-06,29.723185,30720,30720,5120
0.00048828125,6.79169700445009e-07,59.62226,61440,61440,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=10_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000142069441593013,1.41597,1456,1456,20
0.125,1.77846348819412e-08,2.160665,2088,2088,40
0.0625,9.31715288923126e-12,3.753806,3628,3628,80
0.03125,1.17360999216383e-11,6.982976,6592,6592,160
0.015625,1.17412834605121e-11,13.198404,12010,12010,320
0.0078125,1.17328231779259e-11,26.600905,23040,23040,640
0.00390625,1.17079977312932e-11,53.007877,46080,46080,1280
0.001953125,1.1755136349153e-11,107.707128,92160,92160,2560
0.0009765625,1.17026428654019e-11,211.185187,184320,184320,5120
0.00048828125,1.17971342103227e-11,413.057794,368640,368640,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=1_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.40921802205384,0.539472,363,363,20
0.125,0.0599735563007177,0.560726,613,613,40
0.0625,0.00770157351610237,1.033554,1152,1152,80
0.03125,0.000964089336760239,1.945582,2109,2109,160
0.015625,0.000120338055066736,3.427433,3371,3371,320
0.0078125,1.50249621841882e-05,6.319907,5760,5760,640
0.00390625,1.87685293393231e-06,12.66952,11520,11520,1280
0.001953125,2.34512743433771e-07,25.826784,23040,23040,2560
0.0009765625,2.92985707785251e-08,51.041689,46080,46080,5120
0.00048828125,3.65188167074551e-09,99.911828,92160,92160,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=2_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0279831089240479,0.492754,512,512,20
0.125,0.00192846963687019,0.778261,853,853,40
0.0625,7.98846905601631e-05,1.462964,1584,1584,80
0.03125,4.46746626372094e-06,2.658818,2752,2752,160
0.015625,2.8480037804307e-07,4.591498,4330,4330,320
0.0078125,1.83330642884445e-08,8.609896,7680,7680,640
0.00390625,1.171226916481e-09,17.65429,15360,15360,1280
0.001953125,7.85689456820157e-11,35.981116,30720,30720,2560
0.0009765625,1.40642790073824e-11,71.649255,61440,61440,5120
0.00048828125,1.19322050778455e-11,138.728846,122880,122880,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=3_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.030500447967452,0.608637,646,646,20
0.125,0.000471504159533415,1.016251,1084,1084,40
0.0625,2.04963498881579e-05,1.851106,1940,1940,80
0.03125,6.76822602148345e-07,3.282406,3233,3233,160
0.015625,2.14547350708754e-08,5.691485,5291,5291,320
0.0078125,6.84031442493635e-10,11.09438,9600,9600,640
0.00390625,3.23654493003479e-11,22.904684,19200,19200,1280
0.001953125,1.24018662222955e-11,45.975198,38400,38400,2560
0.0009765625,1.16939428654821e-11,90.686043,76800,76800,5120
0.00048828125,1.17972238611398e-11,175.460779,153600,153600,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=4_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0276730520970444,0.730865,775,775,20
0.125,0.000196685085556814,1.229109,1290,1290,40
0.0625,1.54665194923522e-06,2.174958,2188,2188,80
0.03125,1.44970859679168e-08,3.824586,3712,3712,160
0.015625,1.74255643562702e-10,6.904134,6250,6250,320
0.0078125,1.29280468913027e-11,13.638849,11520,11520,640
0.00390625,1.17314507834616e-11,27.432923,23040,23040,1280
0.001953125,1.17549909255998e-11,54.849834,46080,46080,2560
0.0009765625,1.17026428654019e-11,106.519836,92160,92160,5120
0.00048828125,1.17971342103227e-11,209.820146,184320,184320,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=5_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00174358246192531,0.851633,897,897,20
0.125,3.43298094246374e-05,1.480097,1469,1469,40
0.0625,3.35665735807085e-07,2.476574,2428,2428,80
0.03125,2.70085954864884e-09,4.345026,4192,4192,160
0.015625,1.03061800571387e-11,8.082929,7210,7210,320
0.0078125,1.15859156483583e-11,15.816173,13440,13440,640
0.00390625,1.17109424196665e-11,32.295801,26880,26880,1280
0.001953125,1.175454406107e-11,62.452134,53760,53760,2560
0.0009765625,1.17022664550276e-11,124.880596,107520,107520,5120
0.00048828125,1.17978412515701e-11,244.658323,215040,215040,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=6_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000593661315354753,0.957468,1018,1018,20
0.125,8.01154049179323e-06,1.621298,1608,1608,40
0.0625,1.66604075482399e-08,2.69471,2668,2668,80
0.03125,2.9981808285175e-11,4.821246,4672,4672,160
0.015625,1.16817288013496e-11,9.093435,8170,8170,320
0.0078125,1.1734253559703e-11,17.999256,15360,15360,640
0.00390625,1.17079977312932e-11,36.057995,30720,30720,1280
0.001953125,1.1755136349153e-11,72.03866,61440,61440,2560
0.0009765625,1.17026428654019e-11,139.813221,122880,122880,5120
0.00048828125,1.17971342103227e-11,277.45032,245760,245760,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=0_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.333699371557773,0.216808,208,208,20
0.125,0.0769966716698042,0.360117,366,366,40
0.0625,0.0186649244807432,0.669806,678,678,81
0.03125,0.00457690373606972,1.203308,1193,1193,161
0.015625,0.00113472715291117,2.120782,1926,1926,321
0.0078125,0.00028259935503112,4.158451,3846,3846,641
0.00390625,7.05211508645114e-05,8.519057,7686,7686,1281
0.001953125,1.76146242182898e-05,17.705064,15366,15366,2561
0.0009765625,4.40173164546204e-06,33.919927,30726,30726,5121
0.00048828125,1.1002015802078e-06,68.092619,61446,61446,10241


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=10_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,2.01855975034755e-05,1.482301,1456,1456,20
0.125,5.49996650623329e-09,2.20741,2121,2121,41
0.0625,8.42800558193625e-12,3.888203,3628,3628,80
0.03125,1.13729385586767e-11,7.281076,6592,6592,160
0.015625,1.15685685924631e-11,13.675268,12011,12011,320
0.0078125,1.16577876336119e-11,27.443899,23040,23040,640
0.00390625,1.16708733561739e-11,54.540427,46080,46080,1280
0.001953125,1.1715119497294e-11,110.264145,92160,92160,2560
0.0009765625,1.16887677290139e-11,217.63267,184320,184320,5120
0.00048828125,1.1753370129307e-11,429.88124,368640,368640,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=1_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.023707740258287,0.402047,404,404,22
0.125,0.00243952941196536,0.61251,628,628,41
0.0625,0.000339232497610653,1.138709,1163,1163,81
0.03125,4.29883368779148e-05,2.131861,2118,2118,161
0.015625,5.33023203240706e-06,3.684939,3379,3379,321
0.0078125,6.60872002641341e-07,6.953619,5769,5769,641
0.00390625,8.21775002882161e-08,13.777262,11529,11529,1281
0.001953125,1.02347973226356e-08,27.584532,23047,23047,2561
0.0009765625,1.26925792353638e-09,55.139675,46086,46086,5121
0.00048828125,1.50469959306643e-10,109.6027,92166,92166,10241


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=2_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0344545747321129,0.511321,512,512,20
0.125,0.0014922296146601,0.838344,865,865,41
0.0625,7.07884515028538e-05,1.545878,1584,1584,80
0.03125,3.84213421826047e-06,2.802324,2753,2753,160
0.015625,2.26145624693748e-07,4.788246,4330,4330,320
0.0078125,1.37825200560701e-08,9.294911,7680,7680,640
0.00390625,8.48598899170752e-10,18.960456,15360,15360,1280
0.001953125,5.05874897210771e-11,38.205338,30720,30720,2560
0.0009765625,1.11637911844527e-11,75.745064,61440,61440,5120
0.00048828125,1.17282550370935e-11,148.188866,122880,122880,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=3_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00529062742930836,0.655439,664,664,21
0.125,0.000258205064312911,1.088202,1083,1083,40
0.0625,1.02462602225282e-05,1.920656,1940,1940,80
0.03125,3.42907104317758e-07,3.391491,3232,3232,160
0.015625,1.10003006354029e-08,5.987393,5291,5291,320
0.0078125,3.5709209225e-10,11.621519,9600,9600,640
0.00390625,2.17305605050327e-11,23.788918,19200,19200,1280
0.001953125,1.2006167599432e-11,48.066039,38400,38400,2560
0.0009765625,1.17326125000889e-11,92.323871,76812,76812,5121
0.00048828125,1.17046197941543e-11,184.190651,153600,153600,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=4_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00342321117071197,0.73476,773,773,20
0.125,7.42832117744479e-05,1.281799,1290,1290,40
0.0625,8.95739890730268e-07,2.255894,2188,2188,80
0.03125,1.16597242609147e-08,4.027985,3712,3712,160
0.015625,1.74215562303572e-10,7.092144,6265,6265,321
0.0078125,1.37361764577644e-11,14.319527,11535,11535,641
0.00390625,1.17009476681839e-11,29.345757,23040,23040,1280
0.001953125,1.06980557595295e-11,56.46154,46080,46080,2560
0.0009765625,1.17297667081055e-11,109.693757,92160,92160,5120
0.00048828125,1.1753370129307e-11,219.467263,184320,184320,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=5_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00285972149539163,0.923586,919,919,21
0.125,6.64896466758533e-06,1.504181,1489,1489,41
0.0625,6.96009238190122e-08,2.531097,2446,2446,81
0.03125,6.00503187119927e-10,4.496405,4210,4210,161
0.015625,7.94587788378301e-12,8.267293,7228,7228,321
0.0078125,1.16091870763119e-11,16.263403,13440,13440,640
0.00390625,1.16863169164557e-11,32.969527,26880,26880,1280
0.001953125,1.1507512568554e-11,64.973324,53760,53760,2560
0.0009765625,1.15050966703678e-11,128.540193,107520,107520,5120
0.00048828125,1.17061155649788e-11,249.351805,215040,215040,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=6_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000634409386679313,1.024045,1018,1018,20
0.125,3.22604240061406e-06,1.651668,1629,1629,41
0.0625,9.06483988572726e-09,2.7907,2689,2689,81
0.03125,2.01912672989031e-11,5.076311,4693,4693,161
0.015625,1.15021503994613e-11,9.306417,8170,8170,320
0.0078125,1.16581377101499e-11,18.608855,15360,15360,640
0.00390625,1.16708733561739e-11,37.05779,30720,30720,1280
0.001953125,1.1715119497294e-11,73.975749,61440,61440,2560
0.0009765625,1.16887677290139e-11,145.664191,122880,122880,5120
0.00048828125,1.1753370129307e-11,289.353369,245760,245760,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=0_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.143430433149744,0.182069,80,80,20
0.125,0.0207953846972298,0.241276,120,120,40
0.0625,0.00265233428943462,0.535069,240,240,80
0.03125,0.000331362036049247,1.069838,451,451,160
0.015625,4.13173103018942e-05,1.669439,640,640,320
0.0078125,5.15564150086644e-06,3.210465,1280,1280,640
0.00390625,6.43805635088658e-07,6.725374,2560,2560,1280
0.001953125,8.04232649673824e-08,13.053726,5120,5120,2560
0.0009765625,1.00400050554988e-08,26.518221,10240,10240,5120
0.00048828125,1.24470463624689e-09,52.248604,20480,20480,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=10_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,8.73105736709238e-06,1.13845,424,424,20
0.125,1.32741112025853e-07,1.644433,644,644,40
0.0625,2.13229139764457e-09,3.27981,1166,1166,80
0.03125,4.30514529409975e-11,5.911965,2114,2114,160
0.015625,1.21448860496345e-11,10.989699,3840,3840,320
0.0078125,1.17503746608365e-11,21.891486,7680,7680,640
0.00390625,1.17387688341765e-11,44.466377,15360,15360,1280
0.001953125,1.17336083782391e-11,89.650469,30720,30720,2560
0.0009765625,1.17740444198475e-11,177.13863,61440,61440,5120
0.00048828125,1.16853673020953e-11,352.975137,122880,122880,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=1_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.02530723821361,0.308846,131,131,20
0.125,0.00061276721912852,0.495901,200,200,40
0.0625,2.44163657513987e-05,0.781965,400,400,80
0.03125,1.71364854326735e-06,1.760514,674,674,160
0.015625,1.22676495352765e-07,2.589527,960,960,320
0.0078125,8.25954494033087e-09,5.206476,1920,1920,640
0.00390625,5.43151170672095e-10,10.871919,3840,3840,1280
0.001953125,4.29773084135742e-11,22.406819,7680,7680,2560
0.0009765625,1.33458135908562e-11,44.336196,15360,15360,5120
0.00048828125,1.1613590885191e-11,87.533268,30720,30720,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=2_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0102967735745259,0.439801,176,176,20
0.125,0.000266141077447009,0.641601,280,280,40
0.0625,8.24591682184293e-06,1.350884,525,525,80
0.03125,2.57760678404102e-07,2.051667,834,834,160
0.015625,8.04613357097857e-09,3.651962,1280,1280,320
0.0078125,2.61428689611548e-10,6.934119,2560,2560,640
0.00390625,1.91815048305047e-11,15.455409,5120,5120,1280
0.001953125,1.20762209831476e-11,30.866821,10240,10240,2560
0.0009765625,1.17559413467089e-11,59.805528,20480,20480,5120
0.00048828125,1.1685303294031e-11,116.703243,40960,40960,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=3_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0013314721782308,0.531507,216,216,20
0.125,1.35612848711347e-05,0.72589,351,351,40
0.0625,1.84115625506418e-07,1.589631,605,605,80
0.03125,2.5869811622544e-09,2.656086,994,994,160
0.015625,4.47281332639511e-11,4.502224,1600,1600,320
0.0078125,1.19891497051526e-11,9.168761,3200,3200,640
0.00390625,1.17304401236537e-11,19.208131,6400,6400,1280
0.001953125,1.17321711603704e-11,38.717832,12800,12800,2560
0.0009765625,1.17693197280276e-11,74.536207,25600,25600,5120
0.00048828125,1.16829120917377e-11,145.184586,51200,51200,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=4_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000631095988476284,0.623511,256,256,20
0.125,4.89986512312717e-06,1.056624,404,404,40
0.0625,3.89714402977095e-08,1.690938,685,685,80
0.03125,2.86782600772552e-10,3.227549,1155,1155,160
0.015625,9.7346375423953e-12,5.199236,1920,1920,320
0.0078125,1.17255720373987e-11,10.933403,3840,3840,640
0.00390625,1.17408098757783e-11,22.717303,7680,7680,1280
0.001953125,1.17336083782391e-11,45.986294,15360,15360,2560
0.0009765625,1.17740444198475e-11,88.650379,30720,30720,5120
0.00048828125,1.16853673020953e-11,176.305986,61440,61440,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=5_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000227564528832057,0.791841,296,296,20
0.125,2.67447831359357e-07,1.04621,444,444,40
0.0625,1.96919796901311e-09,2.05805,766,766,80
0.03125,4.25139574419092e-11,3.540089,1314,1314,160
0.015625,1.21346437820943e-11,6.416365,2240,2240,320
0.0078125,1.17498508765153e-11,12.792734,4480,4480,640
0.00390625,1.17404338254267e-11,26.517463,8960,8960,1280
0.001953125,1.17300840236166e-11,52.259514,17920,17920,2560
0.0009765625,1.17693197280276e-11,104.025254,35840,35840,5120
0.00048828125,1.16852855490898e-11,207.326185,71680,71680,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=6_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,3.99182848339372e-05,0.816603,329,329,20
0.125,2.08358980603506e-07,1.277571,484,484,40
0.0625,2.27227528227618e-09,1.992431,846,846,80
0.03125,4.33481071311916e-11,3.792574,1474,1474,160
0.015625,1.21440894426249e-11,7.562367,2560,2560,320
0.0078125,1.17503746608365e-11,14.345941,5120,5120,640
0.00390625,1.17387688341765e-11,30.409679,10240,10240,1280
0.001953125,1.17336083782391e-11,60.38925,20480,20480,2560
0.0009765625,1.17740444198475e-11,117.677721,40960,40960,5120
0.00048828125,1.16853673020953e-11,237.398048,81920,81920,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=0_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0177942386426397,0.27775,83,83,21
0.125,0.00126425812106174,0.372263,122,122,41
0.0625,0.000118959869798055,0.721526,242,242,81
0.03125,1.36174849927576e-05,1.449251,453,453,161
0.015625,1.66346721785207e-06,2.123324,642,642,321
0.0078125,2.06706165149249e-07,4.238882,1282,1282,641
0.00390625,2.58018528419655e-08,8.272432,2562,2562,1281
0.001953125,3.22868439138851e-09,17.195165,5121,5121,2561
0.0009765625,4.08574553074695e-10,34.075889,10241,10241,5121
0.00048828125,5.69022784597769e-11,67.343483,20481,20481,10241


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=0_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.0187072761943582,0.269265,104,104,21
0.25,0.00135148418155837,0.456753,163,163,41
0.125,8.72493610217016e-05,1.171369,323,323,81
0.0625,5.49591068582423e-06,1.719124,482,482,161
0.03125,3.44161132573195e-07,3.257909,962,962,321


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=10_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,2.11092473949061e-05,1.186426,435,435,21
0.125,2.10435498076276e-07,1.869478,655,655,41
0.0625,2.91324459148161e-09,3.367919,1177,1177,81
0.03125,4.08808259513621e-11,6.340967,2125,2125,161
0.015625,1.14097035460012e-11,11.31602,3851,3851,321
0.0078125,1.16479154451345e-11,22.751931,7680,7680,640
0.00390625,1.17042880789486e-11,47.058862,15360,15360,1280
0.001953125,1.16878707208939e-11,93.053195,30720,30720,2560
0.0009765625,1.14467106377049e-11,184.64593,61440,61440,5120
0.00048828125,1.16813534902577e-11,365.753019,122880,122880,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=1_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.0109989107352034,0.320637,134,134,21
0.125,0.00029365417710454,0.561887,200,200,40
0.0625,1.75292189880873e-05,1.012386,400,400,80
0.03125,8.30296349512949e-07,2.106903,674,674,160
0.015625,4.53635812255725e-08,3.009111,960,960,320
0.0078125,2.67133402847755e-09,6.056956,1920,1920,640
0.00390625,1.58321549343203e-10,12.884773,3840,3840,1280
0.001953125,1.17755767633956e-11,26.26931,7680,7680,2560
0.0009765625,1.15111112219892e-11,51.28876,15360,15360,5120
0.00048828125,1.16693243132417e-11,103.038756,30722,30722,10241


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=2_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00289468400028149,0.397463,176,176,20
0.125,0.000127262220306853,0.729163,280,280,40
0.0625,4.29289525387233e-06,1.447703,526,526,80
0.03125,1.35959838264176e-07,2.545762,834,834,160
0.015625,4.25855977501822e-09,4.091902,1280,1280,320
0.0078125,1.42522241407088e-10,8.401076,2560,2560,640
0.00390625,1.53598978384846e-11,17.09327,5120,5120,1280
0.001953125,1.17865755001388e-11,34.706457,10240,10240,2560
0.0009765625,1.17707357105064e-11,66.405202,20483,20483,5121
0.00048828125,1.17122248778091e-11,132.369929,40960,40960,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=3_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.00133012427602886,0.581169,221,221,21
0.125,1.42763339501068e-05,0.875485,355,355,41
0.0625,1.79426400179767e-07,1.735226,610,610,81
0.03125,2.55387504759437e-09,2.741168,998,998,161
0.015625,4.43847787452744e-11,5.089272,1604,1604,321
0.0078125,1.18775825133328e-11,9.946818,3200,3200,640
0.00390625,1.16905361597012e-11,20.762424,6400,6400,1280
0.001953125,1.16990482263566e-11,41.509721,12800,12800,2560
0.0009765625,1.1728182713862e-11,81.22192,25600,25600,5120
0.00048828125,1.11630721061783e-11,161.32547,51200,51200,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=4_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000149364272792666,0.622091,262,262,21
0.125,1.39376676870122e-06,1.144156,409,409,41
0.0625,1.29243464161186e-08,1.950047,691,691,81
0.03125,1.07993757692638e-10,3.379353,1159,1159,161
0.015625,1.08330795536857e-11,5.766232,1925,1925,321
0.0078125,1.16294969948669e-11,11.657526,3840,3840,640
0.00390625,1.16771950991424e-11,24.468787,7680,7680,1280
0.001953125,1.16878707208939e-11,49.109757,15360,15360,2560
0.0009765625,1.14467106377049e-11,95.675295,30720,30720,5120
0.00048828125,1.16813534902577e-11,190.734558,61440,61440,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=5_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,0.000112256765037256,0.702038,303,303,21
0.125,3.51630361113134e-07,1.275527,450,450,41
0.0625,2.89454426530198e-09,2.031591,771,771,81
0.03125,3.94608404279226e-11,4.042329,1320,1320,161
0.015625,1.14097440264164e-11,6.5855,2246,2246,321
0.0078125,1.16358154419677e-11,13.679508,4480,4480,640
0.00390625,1.17067264869767e-11,28.033707,8960,8960,1280
0.001953125,1.16892507135717e-11,56.197405,17920,17920,2560
0.0009765625,1.17607824594985e-11,110.394676,35840,35840,5120
0.00048828125,1.11630721061783e-11,218.196301,71680,71680,10240


==> numerical_results/Kepler/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=6_Predictor=Taylor_kepler_Tend=5_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.25,2.81415031392808e-05,0.794199,329,329,20
0.125,1.87421621144827e-07,1.391201,491,491,41
0.0625,2.87394858581592e-09,2.304946,852,852,81
0.03125,4.08433267609522e-11,4.411866,1481,1481,161
0.015625,1.14074912763343e-11,7.905812,2567,2567,321
0.0078125,1.16479154451345e-11,15.066863,5120,5120,640
0.00390625,1.17042880789486e-11,32.124685,10240,10240,1280
0.001953125,1.16878707208939e-11,63.998081,20480,20480,2560
0.0009765625,1.14467106377049e-11,125.391081,40960,40960,5120
0.00048828125,1.16813534902577e-11,248.201084,81920,81920,10240


==> numerical_results/Oscillator/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=4_Predictor=Taylor_oscillator_Tend=100_nonlin=1_damped_newton_backslash_Nt=2000_norm=l2.csv <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e-02   3.6423636e-11   1.0000000e+00
   1.0000000e-01   7.3248856e-11   1.0000000e+00
   1.5000000e-01   1.1047562e-10   1.0000000e+00
   2.0000000e-01   1.4810411e-10   1.0000000e+00
   2.5000000e-01   1.8613424e-10   1.0000000e+00
   3.0000000e-01   2.2456611e-10   1.0000000e+00
   3.5000000e-01   2.6339978e-10   1.0000000e+00
   4.0000000e-01   3.0263522e-10   1.0000000e+00
   4.5000000e-01   3.4227257e-10   1.0000000e+00
   5.0000000e-01   3.8231169e-10   1.0000000e+00
   5.5000000e-01   4.2275271e-10   1.0000000e+00
   6.0000000e-01   4.6359576e-10   1.0000000e+00
   6.5000000e-01   5.0484090e-10   1.0000000e+00
   7.0000000e-01   5.4648766e-10   1.0000000e+00
   7.5000000e-01   5.8853661e-10   1.0000000e+00
   8.0000000e-01   6.3098765e-10   1.0000000e+00
   8.5000000e-01   6.7384074e-10   1.0000000e+00
   9.0000000e-01   7.1709593e-10   1.0000000e+00
   9.5000000e-01   7.6075314e-10   1.0000000e+00
   1.0000000e+00   8.0481275e-10   1.0000000e+00
   1.0500000e+00   8.4927457e-10   1.0000000e+00
   1.1000000e+00   8.9413851e-10   1.0000000e+00
   1.1500000e+00   9.3940479e-10   1.0000000e+00
   1.2000000e+00   9.8507335e-10   1.0000000e+00
   1.2500000e+00   1.0311442e-09   1.0000000e+00
   1.3000000e+00   1.0776174e-09   1.0000000e+00
   1.3500000e+00   1.1244929e-09   1.0000000e+00
   1.4000000e+00   1.1717709e-09   1.0000000e+00
   1.4500000e+00   1.2194513e-09   1.0000000e+00
   1.5000000e+00   1.2675340e-09   1.0000000e+00
   1.5500000e+00   1.3160193e-09   1.0000000e+00
   1.6000000e+00   1.3649070e-09   1.0000000e+00
   1.6500000e+00   1.4141971e-09   1.0000000e+00
   1.7000000e+00   1.4638898e-09   1.0000000e+00
   1.7500000e+00   1.5139851e-09   1.0000000e+00
   1.8000000e+00   1.5644829e-09   1.0000000e+00
   1.8500000e+00   1.6153834e-09   1.0000000e+00
   1.9000000e+00   1.6666863e-09   1.0000000e+00
   1.9500000e+00   1.7183920e-09   1.0000000e+00
   2.0000000e+00   1.7705005e-09   1.0000000e+00
   2.0500000e+00   1.8230117e-09   1.0000000e+00
   2.1000000e+00   1.8759256e-09   1.0000000e+00
   2.1500000e+00   1.9292421e-09   1.0000000e+00
   2.2000000e+00   1.9829613e-09   1.0000000e+00
   2.2500000e+00   2.0370832e-09   1.0000000e+00
   2.3000000e+00   2.0916080e-09   1.0000000e+00
   2.3500000e+00   2.1465355e-09   1.0000000e+00
   2.4000000e+00   2.2018658e-09   1.0000000e+00
   2.4500000e+00   2.2575989e-09   1.0000000e+00
   2.5000000e+00   2.3137350e-09   1.0000000e+00
   2.5500000e+00   2.3702736e-09   1.0000000e+00
   2.6000000e+00   2.4272153e-09   1.0000000e+00
   2.6500000e+00   2.4845597e-09   1.0000000e+00
   2.7000000e+00   2.5423069e-09   1.0000000e+00
   2.7500000e+00   2.6004571e-09   1.0000000e+00
   2.8000000e+00   2.6590103e-09   1.0000000e+00
   2.8500000e+00   2.7179665e-09   1.0000000e+00
   2.9000000e+00   2.7773256e-09   1.0000000e+00
   2.9500000e+00   2.8370876e-09   1.0000000e+00
   3.0000000e+00   2.8972526e-09   1.0000000e+00
   3.0500000e+00   2.9578206e-09   1.0000000e+00
   3.1000000e+00   3.0187916e-09   1.0000000e+00
   3.1500000e+00   3.0801656e-09   1.0000000e+00
   3.2000000e+00   3.1419427e-09   1.0000000e+00
   3.2500000e+00   3.2041228e-09   1.0000000e+00
   3.3000000e+00   3.2667059e-09   1.0000000e+00
   3.3500000e+00   3.3296921e-09   1.0000000e+00
   3.4000000e+00   3.3930814e-09   1.0000000e+00
   3.4500000e+00   3.4568738e-09   1.0000000e+00
   3.5000000e+00   3.5210692e-09   1.0000000e+00
   3.5500000e+00   3.5856677e-09   1.0000000e+00
   3.6000000e+00   3.6506693e-09   1.0000000e+00
   3.6500000e+00   3.7160740e-09   1.0000000e+00
   3.7000000e+00   3.7818820e-09   1.0000000e+00
   3.7500000e+00   3.8480931e-09   1.0000000e+00
   3.8000000e+00   3.9147073e-09   1.0000000e+00
   3.8500000e+00   3.9817246e-09   1.0000000e+00
   3.9000000e+00   4.0491455e-09   1.0000000e+00
   3.9500000e+00   4.1169691e-09   1.0000000e+00
   4.0000000e+00   4.1851961e-09   1.0000000e+00
   4.0500000e+00   4.2538263e-09   1.0000000e+00
   4.1000000e+00   4.3228597e-09   1.0000000e+00
   4.1500000e+00   4.3922964e-09   1.0000000e+00
   4.2000000e+00   4.4621363e-09   1.0000000e+00
   4.2500000e+00   4.5323793e-09   1.0000000e+00
   4.3000000e+00   4.6030257e-09   1.0000000e+00
   4.3500000e+00   4.6740754e-09   1.0000000e+00
   4.4000000e+00   4.7455283e-09   1.0000000e+00
   4.4500000e+00   4.8173844e-09   1.0000000e+00
   4.5000000e+00   4.8896439e-09   1.0000000e+00
   4.5500000e+00   4.9623067e-09   1.0000000e+00
   4.6000000e+00   5.0353728e-09   1.0000000e+00
   4.6500000e+00   5.1088422e-09   1.0000000e+00
   4.7000000e+00   5.1827150e-09   1.0000000e+00
   4.7500000e+00   5.2569911e-09   1.0000000e+00
   4.8000000e+00   5.3316705e-09   1.0000000e+00
   4.8500000e+00   5.4067533e-09   1.0000000e+00
   4.9000000e+00   5.4822394e-09   1.0000000e+00
   4.9500000e+00   5.5581289e-09   1.0000000e+00
   5.0000000e+00   5.6344218e-09   1.0000000e+00
   5.0500000e+00   5.7111181e-09   1.0000000e+00
   5.1000000e+00   5.7882177e-09   1.0000000e+00
   5.1500000e+00   5.8657206e-09   1.0000000e+00
   5.2000000e+00   5.9436270e-09   1.0000000e+00
   5.2500000e+00   6.0219369e-09   1.0000000e+00
   5.3000000e+00   6.1006503e-09   1.0000000e+00
   5.3500000e+00   6.1797669e-09   1.0000000e+00
   5.4000000e+00   6.2592869e-09   1.0000000e+00
   5.4500000e+00   6.3392104e-09   1.0000000e+00
   5.5000000e+00   6.4195373e-09   1.0000000e+00
   5.5500000e+00   6.5002678e-09   1.0000000e+00
   5.6000000e+00   6.5814016e-09   1.0000000e+00
   5.6500000e+00   6.6629390e-09   1.0000000e+00
   5.7000000e+00   6.7448799e-09   1.0000000e+00
   5.7500000e+00   6.8272241e-09   1.0000000e+00
   5.8000000e+00   6.9099719e-09   1.0000000e+00
   5.8500000e+00   6.9931231e-09   1.0000000e+00
   5.9000000e+00   7.0766778e-09   1.0000000e+00
   5.9500000e+00   7.1606360e-09   1.0000000e+00
   6.0000000e+00   7.2449977e-09   1.0000000e+00
   6.0500000e+00   7.3297628e-09   1.0000000e+00
   6.1000000e+00   7.4149315e-09   1.0000000e+00
   6.1500000e+00   7.5005037e-09   1.0000000e+00
   6.2000000e+00   7.5864794e-09   1.0000000e+00
   6.2500000e+00   7.6728587e-09   1.0000000e+00
   6.3000000e+00   7.7596415e-09   1.0000000e+00
   6.3500000e+00   7.8468277e-09   1.0000000e+00
   6.4000000e+00   7.9344176e-09   1.0000000e+00
   6.4500000e+00   8.0224109e-09   1.0000000e+00
   6.5000000e+00   8.1108078e-09   1.0000000e+00
   6.5500000e+00   8.1996082e-09   1.0000000e+00
   6.6000000e+00   8.2888122e-09   1.0000000e+00
   6.6500000e+00   8.3784198e-09   1.0000000e+00
   6.7000000e+00   8.4684309e-09   1.0000000e+00
   6.7500000e+00   8.5588456e-09   1.0000000e+00
   6.8000000e+00   8.6496639e-09   1.0000000e+00
   6.8500000e+00   8.7408857e-09   1.0000000e+00
   6.9000000e+00   8.8325112e-09   1.0000000e+00
   6.9500000e+00   8.9245401e-09   1.0000000e+00
   7.0000000e+00   9.0169726e-09   1.0000000e+00
   7.0500000e+00   9.1098091e-09   1.0000000e+00
   7.1000000e+00   9.2030490e-09   1.0000000e+00
   7.1500000e+00   9.2966923e-09   1.0000000e+00
   7.2000000e+00   9.3907393e-09   1.0000000e+00
   7.2500000e+00   9.4851899e-09   1.0000000e+00
   7.3000000e+00   9.5800441e-09   1.0000000e+00
   7.3500000e+00   9.6753020e-09   1.0000000e+00
   7.4000000e+00   9.7709634e-09   1.0000000e+00
   7.4500000e+00   9.8670285e-09   1.0000000e+00
   7.5000000e+00   9.9634973e-09   1.0000000e+00
   7.5500000e+00   1.0060370e-08   1.0000000e+00
   7.6000000e+00   1.0157646e-08   1.0000000e+00
   7.6500000e+00   1.0255326e-08   1.0000000e+00
   7.7000000e+00   1.0353409e-08   1.0000000e+00
   7.7500000e+00   1.0451896e-08   1.0000000e+00
   7.8000000e+00   1.0550787e-08   1.0000000e+00
   7.8500000e+00   1.0650081e-08   1.0000000e+00
   7.9000000e+00   1.0749779e-08   1.0000000e+00
   7.9500000e+00   1.0849881e-08   1.0000000e+00
   8.0000000e+00   1.0950386e-08   1.0000000e+00
   8.0500000e+00   1.1051295e-08   1.0000000e+00
   8.1000000e+00   1.1152607e-08   1.0000000e+00
   8.1500000e+00   1.1254322e-08   1.0000000e+00
   8.2000000e+00   1.1356441e-08   1.0000000e+00
   8.2500000e+00   1.1458964e-08   1.0000000e+00
   8.3000000e+00   1.1561891e-08   1.0000000e+00
   8.3500000e+00   1.1665221e-08   1.0000000e+00
   8.4000000e+00   1.1768955e-08   1.0000000e+00
   8.4500000e+00   1.1873093e-08   1.0000000e+00
   8.5000000e+00   1.1977634e-08   1.0000000e+00
   8.5500000e+00   1.2082579e-08   1.0000000e+00
   8.6000000e+00   1.2187927e-08   1.0000000e+00
   8.6500000e+00   1.2293680e-08   1.0000000e+00
   8.7000000e+00   1.2399836e-08   1.0000000e+00
   8.7500000e+00   1.2506396e-08   1.0000000e+00
   8.8000000e+00   1.2613359e-08   1.0000000e+00
   8.8500000e+00   1.2720727e-08   1.0000000e+00
   8.9000000e+00   1.2828498e-08   1.0000000e+00
   8.9500000e+00   1.2936673e-08   1.0000000e+00
   9.0000000e+00   1.3045251e-08   1.0000000e+00
   9.0500000e+00   1.3154233e-08   1.0000000e+00
   9.1000000e+00   1.3263619e-08   1.0000000e+00
   9.1500000e+00   1.3373409e-08   1.0000000e+00
   9.2000000e+00   1.3483602e-08   1.0000000e+00
   9.2500000e+00   1.3594199e-08   1.0000000e+00
   9.3000000e+00   1.3705200e-08   1.0000000e+00
   9.3500000e+00   1.3816605e-08   1.0000000e+00
   9.4000000e+00   1.3928413e-08   1.0000000e+00
   9.4500000e+00   1.4040625e-08   1.0000000e+00
   9.5000000e+00   1.4153241e-08   1.0000000e+00
   9.5500000e+00   1.4266261e-08   1.0000000e+00
   9.6000000e+00   1.4379684e-08   1.0000000e+00
   9.6500000e+00   1.4493512e-08   1.0000000e+00
   9.7000000e+00   1.4607743e-08   1.0000000e+00
   9.7500000e+00   1.4722377e-08   1.0000000e+00
   9.8000000e+00   1.4837416e-08   1.0000000e+00
   9.8500000e+00   1.4952858e-08   1.0000000e+00
   9.9000000e+00   1.5068704e-08   1.0000000e+00
   9.9500000e+00   1.5184954e-08   1.0000000e+00
   1.0000000e+01   1.5301608e-08   1.0000000e+00
   1.0050000e+01   1.5418665e-08   1.0000000e+00
   1.0100000e+01   1.5536126e-08   1.0000000e+00
   1.0150000e+01   1.5653991e-08   1.0000000e+00
   1.0200000e+01   1.5772260e-08   1.0000000e+00
   1.0250000e+01   1.5890932e-08   1.0000000e+00
   1.0300000e+01   1.6010008e-08   1.0000000e+00
   1.0350000e+01   1.6129488e-08   1.0000000e+00
   1.0400000e+01   1.6249372e-08   1.0000000e+00
   1.0450000e+01   1.6369660e-08   1.0000000e+00
   1.0500000e+01   1.6490352e-08   1.0000000e+00
   1.0550000e+01   1.6611447e-08   1.0000000e+00
   1.0600000e+01   1.6732946e-08   1.0000000e+00
   1.0650000e+01   1.6854849e-08   1.0000000e+00
   1.0700000e+01   1.6977156e-08   1.0000000e+00
   1.0750000e+01   1.7099866e-08   1.0000000e+00
   1.0800000e+01   1.7222981e-08   1.0000000e+00
   1.0850000e+01   1.7346499e-08   1.0000000e+00
   1.0900000e+01   1.7470421e-08   1.0000000e+00
   1.0950000e+01   1.7594746e-08   1.0000000e+00
   1.1000000e+01   1.7719476e-08   1.0000000e+00
   1.1050000e+01   1.7844609e-08   1.0000000e+00
   1.1100000e+01   1.7970146e-08   1.0000000e+00
   1.1150000e+01   1.8096087e-08   1.0000000e+00
   1.1200000e+01   1.8222432e-08   1.0000000e+00
   1.1250000e+01   1.8349181e-08   1.0000000e+00
   1.1300000e+01   1.8476333e-08   1.0000000e+00
   1.1350000e+01   1.8603890e-08   1.0000000e+00
   1.1400000e+01   1.8731850e-08   1.0000000e+00
   1.1450000e+01   1.8860214e-08   1.0000000e+00
   1.1500000e+01   1.8988982e-08   1.0000000e+00
   1.1550000e+01   1.9118153e-08   1.0000000e+00
   1.1600000e+01   1.9247729e-08   1.0000000e+00
   1.1650000e+01   1.9377708e-08   1.0000000e+00
   1.1700000e+01   1.9508091e-08   1.0000000e+00
   1.1750000e+01   1.9638878e-08   1.0000000e+00
   1.1800000e+01   1.9770069e-08   1.0000000e+00
   1.1850000e+01   1.9901664e-08   1.0000000e+00
   1.1900000e+01   2.0033662e-08   1.0000000e+00
   1.1950000e+01   2.0166065e-08   1.0000000e+00
   1.2000000e+01   2.0298871e-08   1.0000000e+00
   1.2050000e+01   2.0432081e-08   1.0000000e+00
   1.2100000e+01   2.0565695e-08   1.0000000e+00
   1.2150000e+01   2.0699713e-08   1.0000000e+00
   1.2200000e+01   2.0834134e-08   1.0000000e+00
   1.2250000e+01   2.0968960e-08   1.0000000e+00
   1.2300000e+01   2.1104189e-08   1.0000000e+00
   1.2350000e+01   2.1239822e-08   1.0000000e+00
   1.2400000e+01   2.1375859e-08   1.0000000e+00
   1.2450000e+01   2.1512300e-08   1.0000000e+00
   1.2500000e+01   2.1649145e-08   1.0000000e+00
   1.2550000e+01   2.1786394e-08   1.0000000e+00
   1.2600000e+01   2.1924046e-08   1.0000000e+00
   1.2650000e+01   2.2062102e-08   1.0000000e+00
   1.2700000e+01   2.2200563e-08   1.0000000e+00
   1.2750000e+01   2.2339427e-08   1.0000000e+00
   1.2800000e+01   2.2478694e-08   1.0000000e+00
   1.2850000e+01   2.2618366e-08   1.0000000e+00
   1.2900000e+01   2.2758442e-08   1.0000000e+00
   1.2950000e+01   2.2898921e-08   1.0000000e+00
   1.3000000e+01   2.3039805e-08   1.0000000e+00
   1.3050000e+01   2.3181092e-08   1.0000000e+00
   1.3100000e+01   2.3322783e-08   1.0000000e+00
   1.3150000e+01   2.3464878e-08   1.0000000e+00
   1.3200000e+01   2.3607377e-08   1.0000000e+00
   1.3250000e+01   2.3750280e-08   1.0000000e+00
   1.3300000e+01   2.3893586e-08   1.0000000e+00
   1.3350000e+01   2.4037297e-08   1.0000000e+00
   1.3400000e+01   2.4181411e-08   1.0000000e+00
   1.3450000e+01   2.4325930e-08   1.0000000e+00
   1.3500000e+01   2.4470852e-08   1.0000000e+00
   1.3550000e+01   2.4616178e-08   1.0000000e+00
   1.3600000e+01   2.4761907e-08   1.0000000e+00
   1.3650000e+01   2.4908041e-08   1.0000000e+00
   1.3700000e+01   2.5054579e-08   1.0000000e+00
   1.3750000e+01   2.5201521e-08   1.0000000e+00
   1.3800000e+01   2.5348866e-08   1.0000000e+00
   1.3850000e+01   2.5496616e-08   1.0000000e+00
   1.3900000e+01   2.5644769e-08   1.0000000e+00
   1.3950000e+01   2.5793326e-08   1.0000000e+00
   1.4000000e+01   2.5942287e-08   1.0000000e+00
   1.4050000e+01   2.6091652e-08   1.0000000e+00
   1.4100000e+01   2.6241421e-08   1.0000000e+00
   1.4150000e+01   2.6391594e-08   1.0000000e+00
   1.4200000e+01   2.6542170e-08   1.0000000e+00
   1.4250000e+01   2.6693151e-08   1.0000000e+00
   1.4300000e+01   2.6844535e-08   1.0000000e+00
   1.4350000e+01   2.6996324e-08   1.0000000e+00
   1.4400000e+01   2.7148516e-08   1.0000000e+00
   1.4450000e+01   2.7301112e-08   1.0000000e+00
   1.4500000e+01   2.7454112e-08   1.0000000e+00
   1.4550000e+01   2.7607516e-08   1.0000000e+00
   1.4600000e+01   2.7761324e-08   1.0000000e+00
   1.4650000e+01   2.7915536e-08   1.0000000e+00
   1.4700000e+01   2.8070152e-08   1.0000000e+00
   1.4750000e+01   2.8225171e-08   1.0000000e+00
   1.4800000e+01   2.8380595e-08   1.0000000e+00
   1.4850000e+01   2.8536422e-08   1.0000000e+00
   1.4900000e+01   2.8692654e-08   1.0000000e+00
   1.4950000e+01   2.8849289e-08   1.0000000e+00
   1.5000000e+01   2.9006328e-08   1.0000000e+00
   1.5050000e+01   2.9163771e-08   1.0000000e+00
   1.5100000e+01   2.9321618e-08   1.0000000e+00
   1.5150000e+01   2.9479869e-08   1.0000000e+00
   1.5200000e+01   2.9638524e-08   1.0000000e+00
   1.5250000e+01   2.9797583e-08   1.0000000e+00
   1.5300000e+01   2.9957045e-08   1.0000000e+00
   1.5350000e+01   3.0116912e-08   1.0000000e+00
   1.5400000e+01   3.0277182e-08   1.0000000e+00
   1.5450000e+01   3.0437856e-08   1.0000000e+00
   1.5500000e+01   3.0598935e-08   1.0000000e+00
   1.5550000e+01   3.0760417e-08   1.0000000e+00
   1.5600000e+01   3.0922303e-08   1.0000000e+00
   1.5650000e+01   3.1084593e-08   1.0000000e+00
   1.5700000e+01   3.1247287e-08   1.0000000e+00
   1.5750000e+01   3.1410385e-08   1.0000000e+00
   1.5800000e+01   3.1573887e-08   1.0000000e+00
   1.5850000e+01   3.1737792e-08   1.0000000e+00
   1.5900000e+01   3.1902102e-08   1.0000000e+00
   1.5950000e+01   3.2066816e-08   1.0000000e+00
   1.6000000e+01   3.2231933e-08   1.0000000e+00
   1.6050000e+01   3.2397455e-08   1.0000000e+00
   1.6100000e+01   3.2563380e-08   1.0000000e+00
   1.6150000e+01   3.2729709e-08   1.0000000e+00
   1.6200000e+01   3.2896442e-08   1.0000000e+00
   1.6250000e+01   3.3063580e-08   1.0000000e+00
   1.6300000e+01   3.3231121e-08   1.0000000e+00
   1.6350000e+01   3.3399066e-08   1.0000000e+00
   1.6400000e+01   3.3567415e-08   1.0000000e+00
   1.6450000e+01   3.3736168e-08   1.0000000e+00
   1.6500000e+01   3.3905324e-08   1.0000000e+00
   1.6550000e+01   3.4074885e-08   1.0000000e+00
   1.6600000e+01   3.4244850e-08   1.0000000e+00
   1.6650000e+01   3.4415219e-08   1.0000000e+00
   1.6700000e+01   3.4585991e-08   1.0000000e+00
   1.6750000e+01   3.4757168e-08   1.0000000e+00
   1.6800000e+01   3.4928748e-08   1.0000000e+00
   1.6850000e+01   3.5100733e-08   1.0000000e+00
   1.6900000e+01   3.5273121e-08   1.0000000e+00
   1.6950000e+01   3.5445913e-08   1.0000000e+00
   1.7000000e+01   3.5619109e-08   1.0000000e+00
   1.7050000e+01   3.5792710e-08   1.0000000e+00
   1.7100000e+01   3.5966714e-08   1.0000000e+00
   1.7150000e+01   3.6141122e-08   1.0000000e+00
   1.7200000e+01   3.6315934e-08   1.0000000e+00
   1.7250000e+01   3.6491150e-08   1.0000000e+00
   1.7300000e+01   3.6666770e-08   1.0000000e+00
   1.7350000e+01   3.6842793e-08   1.0000000e+00
   1.7400000e+01   3.7019221e-08   1.0000000e+00
   1.7450000e+01   3.7196053e-08   1.0000000e+00
   1.7500000e+01   3.7373289e-08   1.0000000e+00
   1.7550000e+01   3.7550928e-08   1.0000000e+00
   1.7600000e+01   3.7728972e-08   1.0000000e+00
   1.7650000e+01   3.7907419e-08   1.0000000e+00
   1.7700000e+01   3.8086271e-08   1.0000000e+00
   1.7750000e+01   3.8265526e-08   1.0000000e+00
   1.7800000e+01   3.8445186e-08   1.0000000e+00
   1.7850000e+01   3.8625249e-08   1.0000000e+00
   1.7900000e+01   3.8805716e-08   1.0000000e+00
   1.7950000e+01   3.8986588e-08   1.0000000e+00
   1.8000000e+01   3.9167863e-08   1.0000000e+00
   1.8050000e+01   3.9349542e-08   1.0000000e+00
   1.8100000e+01   3.9531625e-08   1.0000000e+00
   1.8150000e+01   3.9714112e-08   1.0000000e+00
   1.8200000e+01   3.9897003e-08   1.0000000e+00
   1.8250000e+01   4.0080298e-08   1.0000000e+00
   1.8300000e+01   4.0263997e-08   1.0000000e+00
   1.8350000e+01   4.0448100e-08   1.0000000e+00
   1.8400000e+01   4.0632607e-08   1.0000000e+00
   1.8450000e+01   4.0817518e-08   1.0000000e+00
   1.8500000e+01   4.1002833e-08   1.0000000e+00
   1.8550000e+01   4.1188552e-08   1.0000000e+00
   1.8600000e+01   4.1374674e-08   1.0000000e+00
   1.8650000e+01   4.1561201e-08   1.0000000e+00
   1.8700000e+01   4.1748131e-08   1.0000000e+00
   1.8750000e+01   4.1935466e-08   1.0000000e+00
   1.8800000e+01   4.2123204e-08   1.0000000e+00
   1.8850000e+01   4.2311347e-08   1.0000000e+00
   1.8900000e+01   4.2499893e-08   1.0000000e+00
   1.8950000e+01   4.2688844e-08   1.0000000e+00
   1.9000000e+01   4.2878198e-08   1.0000000e+00
   1.9050000e+01   4.3067957e-08   1.0000000e+00
   1.9100000e+01   4.3258119e-08   1.0000000e+00
   1.9150000e+01   4.3448685e-08   1.0000000e+00
   1.9200000e+01   4.3639655e-08   1.0000000e+00
   1.9250000e+01   4.3831030e-08   1.0000000e+00
   1.9300000e+01   4.4022808e-08   1.0000000e+00
   1.9350000e+01   4.4214990e-08   1.0000000e+00
   1.9400000e+01   4.4407576e-08   1.0000000e+00
   1.9450000e+01   4.4600566e-08   1.0000000e+00
   1.9500000e+01   4.4793960e-08   1.0000000e+00
   1.9550000e+01   4.4987758e-08   1.0000000e+00
   1.9600000e+01   4.5181960e-08   1.0000000e+00
   1.9650000e+01   4.5376566e-08   1.0000000e+00
   1.9700000e+01   4.5571576e-08   1.0000000e+00
   1.9750000e+01   4.5766990e-08   1.0000000e+00
   1.9800000e+01   4.5962808e-08   1.0000000e+00
   1.9850000e+01   4.6159030e-08   1.0000000e+00
   1.9900000e+01   4.6355656e-08   1.0000000e+00
   1.9950000e+01   4.6552685e-08   1.0000000e+00
   2.0000000e+01   4.6750119e-08   1.0000000e+00
   2.0050000e+01   4.6947957e-08   1.0000000e+00
   2.0100000e+01   4.7146199e-08   1.0000000e+00
   2.0150000e+01   4.7344844e-08   1.0000000e+00
   2.0200000e+01   4.7543894e-08   1.0000000e+00
   2.0250000e+01   4.7743348e-08   1.0000000e+00
   2.0300000e+01   4.7943205e-08   1.0000000e+00
   2.0350000e+01   4.8143467e-08   1.0000000e+00
   2.0400000e+01   4.8344133e-08   1.0000000e+00
   2.0450000e+01   4.8545202e-08   1.0000000e+00
   2.0500000e+01   4.8746676e-08   1.0000000e+00
   2.0550000e+01   4.8948553e-08   1.0000000e+00
   2.0600000e+01   4.9150835e-08   1.0000000e+00
   2.0650000e+01   4.9353520e-08   1.0000000e+00
   2.0700000e+01   4.9556610e-08   1.0000000e+00
   2.0750000e+01   4.9760103e-08   1.0000000e+00
   2.0800000e+01   4.9964000e-08   1.0000000e+00
   2.0850000e+01   5.0168302e-08   1.0000000e+00
   2.0900000e+01   5.0373007e-08   1.0000000e+00
   2.0950000e+01   5.0578117e-08   1.0000000e+00
   2.1000000e+01   5.0783630e-08   1.0000000e+00
   2.1050000e+01   5.0989547e-08   1.0000000e+00
   2.1100000e+01   5.1195868e-08   1.0000000e+00
   2.1150000e+01   5.1402594e-08   1.0000000e+00
   2.1200000e+01   5.1609723e-08   1.0000000e+00
   2.1250000e+01   5.1817256e-08   1.0000000e+00
   2.1300000e+01   5.2025193e-08   1.0000000e+00
   2.1350000e+01   5.2233535e-08   1.0000000e+00
   2.1400000e+01   5.2442280e-08   1.0000000e+00
   2.1450000e+01   5.2651429e-08   1.0000000e+00
   2.1500000e+01   5.2860982e-08   1.0000000e+00
   2.1550000e+01   5.3070939e-08   1.0000000e+00
   2.1600000e+01   5.3281300e-08   1.0000000e+00
   2.1650000e+01   5.3492065e-08   1.0000000e+00
   2.1700000e+01   5.3703234e-08   1.0000000e+00
   2.1750000e+01   5.3914806e-08   1.0000000e+00
   2.1800000e+01   5.4126783e-08   1.0000000e+00
   2.1850000e+01   5.4339164e-08   1.0000000e+00
   2.1900000e+01   5.4551949e-08   1.0000000e+00
   2.1950000e+01   5.4765138e-08   1.0000000e+00
   2.2000000e+01   5.4978731e-08   1.0000000e+00
   2.2050000e+01   5.5192728e-08   1.0000000e+00
   2.2100000e+01   5.5407129e-08   1.0000000e+00
   2.2150000e+01   5.5621934e-08   1.0000000e+00
   2.2200000e+01   5.5837142e-08   1.0000000e+00
   2.2250000e+01   5.6052755e-08   1.0000000e+00
   2.2300000e+01   5.6268772e-08   1.0000000e+00
   2.2350000e+01   5.6485192e-08   1.0000000e+00
   2.2400000e+01   5.6702017e-08   1.0000000e+00
   2.2450000e+01   5.6919246e-08   1.0000000e+00
   2.2500000e+01   5.7136879e-08   1.0000000e+00
   2.2550000e+01   5.7354915e-08   1.0000000e+00
   2.2600000e+01   5.7573356e-08   1.0000000e+00
   2.2650000e+01   5.7792201e-08   1.0000000e+00
   2.2700000e+01   5.8011449e-08   1.0000000e+00
   2.2750000e+01   5.8231102e-08   1.0000000e+00
   2.2800000e+01   5.8451158e-08   1.0000000e+00
   2.2850000e+01   5.8671619e-08   1.0000000e+00
   2.2900000e+01   5.8892484e-08   1.0000000e+00
   2.2950000e+01   5.9113753e-08   1.0000000e+00
   2.3000000e+01   5.9335425e-08   1.0000000e+00
   2.3050000e+01   5.9557502e-08   1.0000000e+00
   2.3100000e+01   5.9779982e-08   1.0000000e+00
   2.3150000e+01   6.0002867e-08   1.0000000e+00
   2.3200000e+01   6.0226155e-08   1.0000000e+00
   2.3250000e+01   6.0449848e-08   1.0000000e+00
   2.3300000e+01   6.0673944e-08   1.0000000e+00
   2.3350000e+01   6.0898445e-08   1.0000000e+00
   2.3400000e+01   6.1123349e-08   1.0000000e+00
   2.3450000e+01   6.1348658e-08   1.0000000e+00
   2.3500000e+01   6.1574371e-08   1.0000000e+00
   2.3550000e+01   6.1800487e-08   1.0000000e+00
   2.3600000e+01   6.2027008e-08   1.0000000e+00
   2.3650000e+01   6.2253932e-08   1.0000000e+00
   2.3700000e+01   6.2481260e-08   1.0000000e+00
   2.3750000e+01   6.2708993e-08   1.0000000e+00
   2.3800000e+01   6.2937129e-08   1.0000000e+00
   2.3850000e+01   6.3165670e-08   1.0000000e+00
   2.3900000e+01   6.3394614e-08   1.0000000e+00
   2.3950000e+01   6.3623962e-08   1.0000000e+00
   2.4000000e+01   6.3853715e-08   1.0000000e+00
   2.4050000e+01   6.4083871e-08   1.0000000e+00
   2.4100000e+01   6.4314432e-08   1.0000000e+00
   2.4150000e+01   6.4545396e-08   1.0000000e+00
   2.4200000e+01   6.4776765e-08   1.0000000e+00
   2.4250000e+01   6.5008537e-08   1.0000000e+00
   2.4300000e+01   6.5240713e-08   1.0000000e+00
   2.4350000e+01   6.5473294e-08   1.0000000e+00
   2.4400000e+01   6.5706278e-08   1.0000000e+00
   2.4450000e+01   6.5939667e-08   1.0000000e+00
   2.4500000e+01   6.6173459e-08   1.0000000e+00
   2.4550000e+01   6.6407655e-08   1.0000000e+00
   2.4600000e+01   6.6642256e-08   1.0000000e+00
   2.4650000e+01   6.6877260e-08   1.0000000e+00
   2.4700000e+01   6.7112669e-08   1.0000000e+00
   2.4750000e+01   6.7348481e-08   1.0000000e+00
   2.4800000e+01   6.7584697e-08   1.0000000e+00
   2.4850000e+01   6.7821318e-08   1.0000000e+00
   2.4900000e+01   6.8058342e-08   1.0000000e+00
   2.4950000e+01   6.8295770e-08   1.0000000e+00
   2.5000000e+01   6.8533602e-08   1.0000000e+00
   2.5050000e+01   6.8771839e-08   1.0000000e+00
   2.5100000e+01   6.9010479e-08   1.0000000e+00
   2.5150000e+01   6.9249523e-08   1.0000000e+00
   2.5200000e+01   6.9488972e-08   1.0000000e+00
   2.5250000e+01   6.9728824e-08   1.0000000e+00
   2.5300000e+01   6.9969080e-08   1.0000000e+00
   2.5350000e+01   7.0209741e-08   1.0000000e+00
   2.5400000e+01   7.0450805e-08   1.0000000e+00
   2.5450000e+01   7.0692273e-08   1.0000000e+00
   2.5500000e+01   7.0934145e-08   1.0000000e+00
   2.5550000e+01   7.1176422e-08   1.0000000e+00
   2.5600000e+01   7.1419102e-08   1.0000000e+00
   2.5650000e+01   7.1662186e-08   1.0000000e+00
   2.5700000e+01   7.1905675e-08   1.0000000e+00
   2.5750000e+01   7.2149567e-08   1.0000000e+00
   2.5800000e+01   7.2393863e-08   1.0000000e+00
   2.5850000e+01   7.2638564e-08   1.0000000e+00
   2.5900000e+01   7.2883668e-08   1.0000000e+00
   2.5950000e+01   7.3129176e-08   1.0000000e+00
   2.6000000e+01   7.3375088e-08   1.0000000e+00
   2.6050000e+01   7.3621405e-08   1.0000000e+00
   2.6100000e+01   7.3868125e-08   1.0000000e+00
   2.6150000e+01   7.4115249e-08   1.0000000e+00
   2.6200000e+01   7.4362778e-08   1.0000000e+00
   2.6250000e+01   7.4610710e-08   1.0000000e+00
   2.6300000e+01   7.4859046e-08   1.0000000e+00
   2.6350000e+01   7.5107787e-08   1.0000000e+00
   2.6400000e+01   7.5356931e-08   1.0000000e+00
   2.6450000e+01   7.5606479e-08   1.0000000e+00
   2.6500000e+01   7.5856432e-08   1.0000000e+00
   2.6550000e+01   7.6106788e-08   1.0000000e+00
   2.6600000e+01   7.6357548e-08   1.0000000e+00
   2.6650000e+01   7.6608713e-08   1.0000000e+00
   2.6700000e+01   7.6860281e-08   1.0000000e+00
   2.6750000e+01   7.7112253e-08   1.0000000e+00
   2.6800000e+01   7.7364630e-08   1.0000000e+00
   2.6850000e+01   7.7617410e-08   1.0000000e+00
   2.6900000e+01   7.7870594e-08   1.0000000e+00
   2.6950000e+01   7.8124183e-08   1.0000000e+00
   2.7000000e+01   7.8378175e-08   1.0000000e+00
   2.7050000e+01   7.8632571e-08   1.0000000e+00
   2.7100000e+01   7.8887371e-08   1.0000000e+00
   2.7150000e+01   7.9142576e-08   1.0000000e+00
   2.7200000e+01   7.9398184e-08   1.0000000e+00
   2.7250000e+01   7.9654196e-08   1.0000000e+00
   2.7300000e+01   7.9910613e-08   1.0000000e+00
   2.7350000e+01   8.0167433e-08   1.0000000e+00
   2.7400000e+01   8.0424658e-08   1.0000000e+00
   2.7450000e+01   8.0682286e-08   1.0000000e+00
   2.7500000e+01   8.0940318e-08   1.0000000e+00
   2.7550000e+01   8.1198755e-08   1.0000000e+00
   2.7600000e+01   8.1457595e-08   1.0000000e+00
   2.7650000e+01   8.1716840e-08   1.0000000e+00
   2.7700000e+01   8.1976488e-08   1.0000000e+00
   2.7750000e+01   8.2236541e-08   1.0000000e+00
   2.7800000e+01   8.2496997e-08   1.0000000e+00
   2.7850000e+01   8.2757857e-08   1.0000000e+00
   2.7900000e+01   8.3019122e-08   1.0000000e+00
   2.7950000e+01   8.3280790e-08   1.0000000e+00
   2.8000000e+01   8.3542863e-08   1.0000000e+00
   2.8050000e+01   8.3805339e-08   1.0000000e+00
   2.8100000e+01   8.4068220e-08   1.0000000e+00
   2.8150000e+01   8.4331504e-08   1.0000000e+00
   2.8200000e+01   8.4595193e-08   1.0000000e+00
   2.8250000e+01   8.4859285e-08   1.0000000e+00
   2.8300000e+01   8.5123782e-08   1.0000000e+00
   2.8350000e+01   8.5388682e-08   1.0000000e+00
   2.8400000e+01   8.5653986e-08   1.0000000e+00
   2.8450000e+01   8.5919695e-08   1.0000000e+00
   2.8500000e+01   8.6185807e-08   1.0000000e+00
   2.8550000e+01   8.6452324e-08   1.0000000e+00
   2.8600000e+01   8.6719244e-08   1.0000000e+00
   2.8650000e+01   8.6986569e-08   1.0000000e+00
   2.8700000e+01   8.7254297e-08   1.0000000e+00
   2.8750000e+01   8.7522430e-08   1.0000000e+00
   2.8800000e+01   8.7790966e-08   1.0000000e+00
   2.8850000e+01   8.8059907e-08   1.0000000e+00
   2.8900000e+01   8.8329251e-08   1.0000000e+00
   2.8950000e+01   8.8599000e-08   1.0000000e+00
   2.9000000e+01   8.8869152e-08   1.0000000e+00
   2.9050000e+01   8.9139709e-08   1.0000000e+00
   2.9100000e+01   8.9410669e-08   1.0000000e+00
   2.9150000e+01   8.9682034e-08   1.0000000e+00
   2.9200000e+01   8.9953803e-08   1.0000000e+00
   2.9250000e+01   9.0225975e-08   1.0000000e+00
   2.9300000e+01   9.0498552e-08   1.0000000e+00
   2.9350000e+01   9.0771533e-08   1.0000000e+00
   2.9400000e+01   9.1044917e-08   1.0000000e+00
   2.9450000e+01   9.1318706e-08   1.0000000e+00
   2.9500000e+01   9.1592899e-08   1.0000000e+00
   2.9550000e+01   9.1867496e-08   1.0000000e+00
   2.9600000e+01   9.2142496e-08   1.0000000e+00
   2.9650000e+01   9.2417901e-08   1.0000000e+00
   2.9700000e+01   9.2693710e-08   1.0000000e+00
   2.9750000e+01   9.2969923e-08   1.0000000e+00
   2.9800000e+01   9.3246540e-08   1.0000000e+00
   2.9850000e+01   9.3523560e-08   1.0000000e+00
   2.9900000e+01   9.3800985e-08   1.0000000e+00
   2.9950000e+01   9.4078814e-08   1.0000000e+00
   3.0000000e+01   9.4357047e-08   1.0000000e+00
   3.0050000e+01   9.4635684e-08   1.0000000e+00
   3.0100000e+01   9.4914725e-08   1.0000000e+00
   3.0150000e+01   9.5194169e-08   1.0000000e+00
   3.0200000e+01   9.5474018e-08   1.0000000e+00
   3.0250000e+01   9.5754271e-08   1.0000000e+00
   3.0300000e+01   9.6034928e-08   1.0000000e+00
   3.0350000e+01   9.6315989e-08   1.0000000e+00
   3.0400000e+01   9.6597454e-08   1.0000000e+00
   3.0450000e+01   9.6879323e-08   1.0000000e+00
   3.0500000e+01   9.7161596e-08   1.0000000e+00
   3.0550000e+01   9.7444273e-08   1.0000000e+00
   3.0600000e+01   9.7727354e-08   1.0000000e+00
   3.0650000e+01   9.8010839e-08   1.0000000e+00
   3.0700000e+01   9.8294728e-08   1.0000000e+00
   3.0750000e+01   9.8579021e-08   1.0000000e+00
   3.0800000e+01   9.8863718e-08   1.0000000e+00
   3.0850000e+01   9.9148819e-08   1.0000000e+00
   3.0900000e+01   9.9434324e-08   1.0000000e+00
   3.0950000e+01   9.9720234e-08   9.9999999e-01
   3.1000000e+01   1.0000655e-07   9.9999999e-01
   3.1050000e+01   1.0029326e-07   9.9999999e-01
   3.1100000e+01   1.0058038e-07   9.9999999e-01
   3.1150000e+01   1.0086791e-07   9.9999999e-01
   3.1200000e+01   1.0115584e-07   9.9999999e-01
   3.1250000e+01   1.0144417e-07   9.9999999e-01
   3.1300000e+01   1.0173291e-07   9.9999999e-01
   3.1350000e+01   1.0202205e-07   9.9999999e-01
   3.1400000e+01   1.0231160e-07   9.9999999e-01
   3.1450000e+01   1.0260155e-07   9.9999999e-01
   3.1500000e+01   1.0289190e-07   9.9999999e-01
   3.1550000e+01   1.0318266e-07   9.9999999e-01
   3.1600000e+01   1.0347382e-07   9.9999999e-01
   3.1650000e+01   1.0376538e-07   9.9999999e-01
   3.1700000e+01   1.0405735e-07   9.9999999e-01
   3.1750000e+01   1.0434973e-07   9.9999999e-01
   3.1800000e+01   1.0464250e-07   9.9999999e-01
   3.1850000e+01   1.0493568e-07   9.9999999e-01
   3.1900000e+01   1.0522927e-07   9.9999999e-01
   3.1950000e+01   1.0552326e-07   9.9999999e-01
   3.2000000e+01   1.0581765e-07   9.9999999e-01
   3.2050000e+01   1.0611245e-07   9.9999999e-01
   3.2100000e+01   1.0640766e-07   9.9999999e-01
   3.2150000e+01   1.0670327e-07   9.9999999e-01
   3.2200000e+01   1.0699928e-07   9.9999999e-01
   3.2250000e+01   1.0729570e-07   9.9999999e-01
   3.2300000e+01   1.0759252e-07   9.9999999e-01
   3.2350000e+01   1.0788974e-07   9.9999999e-01
   3.2400000e+01   1.0818737e-07   9.9999999e-01
   3.2450000e+01   1.0848541e-07   9.9999999e-01
   3.2500000e+01   1.0878384e-07   9.9999999e-01
   3.2550000e+01   1.0908268e-07   9.9999999e-01
   3.2600000e+01   1.0938193e-07   9.9999999e-01
   3.2650000e+01   1.0968158e-07   9.9999999e-01
   3.2700000e+01   1.0998163e-07   9.9999999e-01
   3.2750000e+01   1.1028209e-07   9.9999999e-01
   3.2800000e+01   1.1058295e-07   9.9999999e-01
   3.2850000e+01   1.1088422e-07   9.9999999e-01
   3.2900000e+01   1.1118589e-07   9.9999999e-01
   3.2950000e+01   1.1148796e-07   9.9999999e-01
   3.3000000e+01   1.1179044e-07   9.9999999e-01
   3.3050000e+01   1.1209332e-07   9.9999999e-01
   3.3100000e+01   1.1239660e-07   9.9999999e-01
   3.3150000e+01   1.1270029e-07   9.9999999e-01
   3.3200000e+01   1.1300439e-07   9.9999999e-01
   3.3250000e+01   1.1330888e-07   9.9999999e-01
   3.3300000e+01   1.1361379e-07   9.9999999e-01
   3.3350000e+01   1.1391909e-07   9.9999999e-01
   3.3400000e+01   1.1422480e-07   9.9999999e-01
   3.3450000e+01   1.1453091e-07   9.9999999e-01
   3.3500000e+01   1.1483743e-07   9.9999999e-01
   3.3550000e+01   1.1514435e-07   9.9999999e-01
   3.3600000e+01   1.1545168e-07   9.9999999e-01
   3.3650000e+01   1.1575941e-07   9.9999999e-01
   3.3700000e+01   1.1606754e-07   9.9999999e-01
   3.3750000e+01   1.1637608e-07   9.9999999e-01
   3.3800000e+01   1.1668502e-07   9.9999999e-01
   3.3850000e+01   1.1699437e-07   9.9999999e-01
   3.3900000e+01   1.1730412e-07   9.9999999e-01
   3.3950000e+01   1.1761427e-07   9.9999999e-01
   3.4000000e+01   1.1792483e-07   9.9999999e-01
   3.4050000e+01   1.1823579e-07   9.9999999e-01
   3.4100000e+01   1.1854716e-07   9.9999999e-01
   3.4150000e+01   1.1885893e-07   9.9999999e-01
   3.4200000e+01   1.1917110e-07   9.9999999e-01
   3.4250000e+01   1.1948368e-07   9.9999999e-01
   3.4300000e+01   1.1979666e-07   9.9999999e-01
   3.4350000e+01   1.2011005e-07   9.9999999e-01
   3.4400000e+01   1.2042384e-07   9.9999999e-01
   3.4450000e+01   1.2073803e-07   9.9999999e-01
   3.4500000e+01   1.2105263e-07   9.9999999e-01
   3.4550000e+01   1.2136763e-07   9.9999999e-01
   3.4600000e+01   1.2168304e-07   9.9999999e-01
   3.4650000e+01   1.2199885e-07   9.9999999e-01
   3.4700000e+01   1.2231506e-07   9.9999999e-01
   3.4750000e+01   1.2263168e-07   9.9999999e-01
   3.4800000e+01   1.2294870e-07   9.9999999e-01
   3.4850000e+01   1.2326613e-07   9.9999999e-01
   3.4900000e+01   1.2358396e-07   9.9999999e-01
   3.4950000e+01   1.2390219e-07   9.9999999e-01
   3.5000000e+01   1.2422083e-07   9.9999999e-01
   3.5050000e+01   1.2453987e-07   9.9999999e-01
   3.5100000e+01   1.2485932e-07   9.9999999e-01
   3.5150000e+01   1.2517917e-07   9.9999999e-01
   3.5200000e+01   1.2549942e-07   9.9999999e-01
   3.5250000e+01   1.2582008e-07   9.9999999e-01
   3.5300000e+01   1.2614114e-07   9.9999999e-01
   3.5350000e+01   1.2646261e-07   9.9999999e-01
   3.5400000e+01   1.2678448e-07   9.9999999e-01
   3.5450000e+01   1.2710675e-07   9.9999999e-01
   3.5500000e+01   1.2742943e-07   9.9999999e-01
   3.5550000e+01   1.2775251e-07   9.9999999e-01
   3.5600000e+01   1.2807600e-07   9.9999999e-01
   3.5650000e+01   1.2839989e-07   9.9999999e-01
   3.5700000e+01   1.2872418e-07   9.9999999e-01
   3.5750000e+01   1.2904888e-07   9.9999999e-01
   3.5800000e+01   1.2937399e-07   9.9999999e-01
   3.5850000e+01   1.2969949e-07   9.9999999e-01
   3.5900000e+01   1.3002540e-07   9.9999999e-01
   3.5950000e+01   1.3035172e-07   9.9999999e-01
   3.6000000e+01   1.3067844e-07   9.9999999e-01
   3.6050000e+01   1.3100556e-07   9.9999999e-01
   3.6100000e+01   1.3133308e-07   9.9999999e-01
   3.6150000e+01   1.3166102e-07   9.9999999e-01
   3.6200000e+01   1.3198935e-07   9.9999999e-01
   3.6250000e+01   1.3231809e-07   9.9999999e-01
   3.6300000e+01   1.3264723e-07   9.9999999e-01
   3.6350000e+01   1.3297678e-07   9.9999999e-01
   3.6400000e+01   1.3330673e-07   9.9999999e-01
   3.6450000e+01   1.3363708e-07   9.9999999e-01
   3.6500000e+01   1.3396784e-07   9.9999999e-01
   3.6550000e+01   1.3429901e-07   9.9999999e-01
   3.6600000e+01   1.3463057e-07   9.9999999e-01
   3.6650000e+01   1.3496254e-07   9.9999999e-01
   3.6700000e+01   1.3529492e-07   9.9999999e-01
   3.6750000e+01   1.3562770e-07   9.9999999e-01
   3.6800000e+01   1.3596088e-07   9.9999999e-01
   3.6850000e+01   1.3629447e-07   9.9999999e-01
   3.6900000e+01   1.3662846e-07   9.9999999e-01
   3.6950000e+01   1.3696285e-07   9.9999999e-01
   3.7000000e+01   1.3729765e-07   9.9999999e-01
   3.7050000e+01   1.3763285e-07   9.9999999e-01
   3.7100000e+01   1.3796846e-07   9.9999999e-01
   3.7150000e+01   1.3830447e-07   9.9999999e-01
   3.7200000e+01   1.3864089e-07   9.9999999e-01
   3.7250000e+01   1.3897771e-07   9.9999999e-01
   3.7300000e+01   1.3931493e-07   9.9999999e-01
   3.7350000e+01   1.3965256e-07   9.9999999e-01
   3.7400000e+01   1.3999059e-07   9.9999999e-01
   3.7450000e+01   1.4032902e-07   9.9999999e-01
   3.7500000e+01   1.4066786e-07   9.9999999e-01
   3.7550000e+01   1.4100711e-07   9.9999999e-01
   3.7600000e+01   1.4134675e-07   9.9999999e-01
   3.7650000e+01   1.4168680e-07   9.9999999e-01
   3.7700000e+01   1.4202726e-07   9.9999999e-01
   3.7750000e+01   1.4236812e-07   9.9999999e-01
   3.7800000e+01   1.4270938e-07   9.9999999e-01
   3.7850000e+01   1.4305105e-07   9.9999999e-01
   3.7900000e+01   1.4339312e-07   9.9999999e-01
   3.7950000e+01   1.4373560e-07   9.9999999e-01
   3.8000000e+01   1.4407848e-07   9.9999999e-01
   3.8050000e+01   1.4442176e-07   9.9999999e-01
   3.8100000e+01   1.4476545e-07   9.9999999e-01
   3.8150000e+01   1.4510954e-07   9.9999999e-01
   3.8200000e+01   1.4545404e-07   9.9999999e-01
   3.8250000e+01   1.4579894e-07   9.9999999e-01
   3.8300000e+01   1.4614424e-07   9.9999999e-01
   3.8350000e+01   1.4648995e-07   9.9999999e-01
   3.8400000e+01   1.4683606e-07   9.9999999e-01
   3.8450000e+01   1.4718258e-07   9.9999999e-01
   3.8500000e+01   1.4752949e-07   9.9999999e-01
   3.8550000e+01   1.4787682e-07   9.9999999e-01
   3.8600000e+01   1.4822455e-07   9.9999999e-01
   3.8650000e+01   1.4857268e-07   9.9999999e-01
   3.8700000e+01   1.4892121e-07   9.9999999e-01
   3.8750000e+01   1.4927015e-07   9.9999999e-01
   3.8800000e+01   1.4961950e-07   9.9999999e-01
   3.8850000e+01   1.4996925e-07   9.9999999e-01
   3.8900000e+01   1.5031940e-07   9.9999999e-01
   3.8950000e+01   1.5066996e-07   9.9999999e-01
   3.9000000e+01   1.5102092e-07   9.9999999e-01
   3.9050000e+01   1.5137228e-07   9.9999999e-01
   3.9100000e+01   1.5172405e-07   9.9999999e-01
   3.9150000e+01   1.5207622e-07   9.9999999e-01
   3.9200000e+01   1.5242880e-07   9.9999999e-01
   3.9250000e+01   1.5278178e-07   9.9999999e-01
   3.9300000e+01   1.5313516e-07   9.9999999e-01
   3.9350000e+01   1.5348895e-07   9.9999999e-01
   3.9400000e+01   1.5384314e-07   9.9999999e-01
   3.9450000e+01   1.5419774e-07   9.9999999e-01
   3.9500000e+01   1.5455274e-07   9.9999999e-01
   3.9550000e+01   1.5490814e-07   9.9999999e-01
   3.9600000e+01   1.5526395e-07   9.9999999e-01
   3.9650000e+01   1.5562016e-07   9.9999999e-01
   3.9700000e+01   1.5597678e-07   9.9999999e-01
   3.9750000e+01   1.5633380e-07   9.9999999e-01
   3.9800000e+01   1.5669123e-07   9.9999999e-01
   3.9850000e+01   1.5704905e-07   9.9999999e-01
   3.9900000e+01   1.5740729e-07   9.9999999e-01
   3.9950000e+01   1.5776592e-07   9.9999999e-01
   4.0000000e+01   1.5812496e-07   9.9999999e-01
   4.0050000e+01   1.5848441e-07   9.9999999e-01
   4.0100000e+01   1.5884426e-07   9.9999999e-01
   4.0150000e+01   1.5920451e-07   9.9999999e-01
   4.0200000e+01   1.5956517e-07   9.9999999e-01
   4.0250000e+01   1.5992623e-07   9.9999999e-01
   4.0300000e+01   1.6028769e-07   9.9999999e-01
   4.0350000e+01   1.6064956e-07   9.9999999e-01
   4.0400000e+01   1.6101184e-07   9.9999999e-01
   4.0450000e+01   1.6137451e-07   9.9999999e-01
   4.0500000e+01   1.6173759e-07   9.9999999e-01
   4.0550000e+01   1.6210108e-07   9.9999999e-01
   4.0600000e+01   1.6246497e-07   9.9999999e-01
   4.0650000e+01   1.6282926e-07   9.9999999e-01
   4.0700000e+01   1.6319396e-07   9.9999999e-01
   4.0750000e+01   1.6355906e-07   9.9999999e-01
   4.0800000e+01   1.6392456e-07   9.9999999e-01
   4.0850000e+01   1.6429047e-07   9.9999999e-01
   4.0900000e+01   1.6465679e-07   9.9999999e-01
   4.0950000e+01   1.6502350e-07   9.9999999e-01
   4.1000000e+01   1.6539063e-07   9.9999999e-01
   4.1050000e+01   1.6575815e-07   9.9999999e-01
   4.1100000e+01   1.6612608e-07   9.9999999e-01
   4.1150000e+01   1.6649441e-07   9.9999999e-01
   4.1200000e+01   1.6686315e-07   9.9999999e-01
   4.1250000e+01   1.6723229e-07   9.9999999e-01
   4.1300000e+01   1.6760184e-07   9.9999999e-01
   4.1350000e+01   1.6797179e-07   9.9999999e-01
   4.1400000e+01   1.6834214e-07   9.9999999e-01
   4.1450000e+01   1.6871290e-07   9.9999999e-01
   4.1500000e+01   1.6908406e-07   9.9999999e-01
   4.1550000e+01   1.6945563e-07   9.9999999e-01
   4.1600000e+01   1.6982760e-07   9.9999999e-01
   4.1650000e+01   1.7019997e-07   9.9999999e-01
   4.1700000e+01   1.7057275e-07   9.9999999e-01
   4.1750000e+01   1.7094593e-07   9.9999999e-01
   4.1800000e+01   1.7131951e-07   9.9999999e-01
   4.1850000e+01   1.7169350e-07   9.9999999e-01
   4.1900000e+01   1.7206790e-07   9.9999999e-01
   4.1950000e+01   1.7244270e-07   9.9999999e-01
   4.2000000e+01   1.7281790e-07   9.9999999e-01
   4.2050000e+01   1.7319350e-07   9.9999999e-01
   4.2100000e+01   1.7356951e-07   9.9999999e-01
   4.2150000e+01   1.7394593e-07   9.9999999e-01
   4.2200000e+01   1.7432275e-07   9.9999999e-01
   4.2250000e+01   1.7469997e-07   9.9999999e-01
   4.2300000e+01   1.7507759e-07   9.9999999e-01
   4.2350000e+01   1.7545562e-07   9.9999999e-01
   4.2400000e+01   1.7583406e-07   9.9999999e-01
   4.2450000e+01   1.7621290e-07   9.9999999e-01
   4.2500000e+01   1.7659214e-07   9.9999999e-01
   4.2550000e+01   1.7697178e-07   9.9999999e-01
   4.2600000e+01   1.7735184e-07   9.9999999e-01
   4.2650000e+01   1.7773229e-07   9.9999999e-01
   4.2700000e+01   1.7811315e-07   9.9999999e-01
   4.2750000e+01   1.7849441e-07   9.9999999e-01
   4.2800000e+01   1.7887608e-07   9.9999999e-01
   4.2850000e+01   1.7925815e-07   9.9999999e-01
   4.2900000e+01   1.7964062e-07   9.9999999e-01
   4.2950000e+01   1.8002350e-07   9.9999999e-01
   4.3000000e+01   1.8040678e-07   9.9999999e-01
   4.3050000e+01   1.8079047e-07   9.9999999e-01
   4.3100000e+01   1.8117456e-07   9.9999999e-01
   4.3150000e+01   1.8155905e-07   9.9999999e-01
   4.3200000e+01   1.8194395e-07   9.9999999e-01
   4.3250000e+01   1.8232926e-07   9.9999999e-01
   4.3300000e+01   1.8271496e-07   9.9999999e-01
   4.3350000e+01   1.8310107e-07   9.9999999e-01
   4.3400000e+01   1.8348759e-07   9.9999999e-01
   4.3450000e+01   1.8387451e-07   9.9999999e-01
   4.3500000e+01   1.8426183e-07   9.9999999e-01
   4.3550000e+01   1.8464956e-07   9.9999999e-01
   4.3600000e+01   1.8503769e-07   9.9999999e-01
   4.3650000e+01   1.8542622e-07   9.9999999e-01
   4.3700000e+01   1.8581516e-07   9.9999999e-01
   4.3750000e+01   1.8620450e-07   9.9999999e-01
   4.3800000e+01   1.8659425e-07   9.9999999e-01
   4.3850000e+01   1.8698440e-07   9.9999999e-01
   4.3900000e+01   1.8737496e-07   9.9999999e-01
   4.3950000e+01   1.8776592e-07   9.9999999e-01
   4.4000000e+01   1.8815728e-07   9.9999999e-01
   4.4050000e+01   1.8854905e-07   9.9999999e-01
   4.4100000e+01   1.8894122e-07   9.9999999e-01
   4.4150000e+01   1.8933379e-07   9.9999999e-01
   4.4200000e+01   1.8972677e-07   9.9999999e-01
   4.4250000e+01   1.9012016e-07   9.9999999e-01
   4.4300000e+01   1.9051394e-07   9.9999999e-01
   4.4350000e+01   1.9090813e-07   9.9999999e-01
   4.4400000e+01   1.9130273e-07   9.9999999e-01
   4.4450000e+01   1.9169773e-07   9.9999999e-01
   4.4500000e+01   1.9209313e-07   9.9999999e-01
   4.4550000e+01   1.9248894e-07   9.9999999e-01
   4.4600000e+01   1.9288515e-07   9.9999999e-01
   4.4650000e+01   1.9328177e-07   9.9999999e-01
   4.4700000e+01   1.9367879e-07   9.9999999e-01
   4.4750000e+01   1.9407621e-07   9.9999999e-01
   4.4800000e+01   1.9447404e-07   9.9999999e-01
   4.4850000e+01   1.9487227e-07   9.9999999e-01
   4.4900000e+01   1.9527091e-07   9.9999999e-01
   4.4950000e+01   1.9566995e-07   9.9999999e-01
   4.5000000e+01   1.9606939e-07   9.9999999e-01
   4.5050000e+01   1.9646924e-07   9.9999999e-01
   4.5100000e+01   1.9686949e-07   9.9999999e-01
   4.5150000e+01   1.9727014e-07   9.9999999e-01
   4.5200000e+01   1.9767120e-07   9.9999999e-01
   4.5250000e+01   1.9807267e-07   9.9999999e-01
   4.5300000e+01   1.9847454e-07   9.9999999e-01
   4.5350000e+01   1.9887681e-07   9.9999999e-01
   4.5400000e+01   1.9927948e-07   9.9999999e-01
   4.5450000e+01   1.9968256e-07   9.9999999e-01
   4.5500000e+01   2.0008605e-07   9.9999999e-01
   4.5550000e+01   2.0048994e-07   9.9999999e-01
   4.5600000e+01   2.0089423e-07   9.9999999e-01
   4.5650000e+01   2.0129893e-07   9.9999999e-01
   4.5700000e+01   2.0170403e-07   9.9999999e-01
   4.5750000e+01   2.0210953e-07   9.9999999e-01
   4.5800000e+01   2.0251544e-07   9.9999999e-01
   4.5850000e+01   2.0292175e-07   9.9999999e-01
   4.5900000e+01   2.0332847e-07   9.9999999e-01
   4.5950000e+01   2.0373559e-07   9.9999999e-01
   4.6000000e+01   2.0414311e-07   9.9999999e-01
   4.6050000e+01   2.0455104e-07   9.9999999e-01
   4.6100000e+01   2.0495937e-07   9.9999999e-01
   4.6150000e+01   2.0536811e-07   9.9999999e-01
   4.6200000e+01   2.0577725e-07   9.9999999e-01
   4.6250000e+01   2.0618679e-07   9.9999999e-01
   4.6300000e+01   2.0659674e-07   9.9999999e-01
   4.6350000e+01   2.0700710e-07   9.9999999e-01
   4.6400000e+01   2.0741785e-07   9.9999999e-01
   4.6450000e+01   2.0782901e-07   9.9999999e-01
   4.6500000e+01   2.0824058e-07   9.9999999e-01
   4.6550000e+01   2.0865255e-07   9.9999999e-01
   4.6600000e+01   2.0906492e-07   9.9999999e-01
   4.6650000e+01   2.0947770e-07   9.9999999e-01
   4.6700000e+01   2.0989088e-07   9.9999999e-01
   4.6750000e+01   2.1030446e-07   9.9999999e-01
   4.6800000e+01   2.1071845e-07   9.9999999e-01
   4.6850000e+01   2.1113284e-07   9.9999999e-01
   4.6900000e+01   2.1154764e-07   9.9999999e-01
   4.6950000e+01   2.1196284e-07   9.9999999e-01
   4.7000000e+01   2.1237845e-07   9.9999999e-01
   4.7050000e+01   2.1279446e-07   9.9999999e-01
   4.7100000e+01   2.1321087e-07   9.9999999e-01
   4.7150000e+01   2.1362769e-07   9.9999999e-01
   4.7200000e+01   2.1404491e-07   9.9999999e-01
   4.7250000e+01   2.1446253e-07   9.9999999e-01
   4.7300000e+01   2.1488056e-07   9.9999999e-01
   4.7350000e+01   2.1529900e-07   9.9999999e-01
   4.7400000e+01   2.1571783e-07   9.9999999e-01
   4.7450000e+01   2.1613708e-07   9.9999999e-01
   4.7500000e+01   2.1655672e-07   9.9999999e-01
   4.7550000e+01   2.1697677e-07   9.9999999e-01
   4.7600000e+01   2.1739722e-07   9.9999999e-01
   4.7650000e+01   2.1781808e-07   9.9999999e-01
   4.7700000e+01   2.1823934e-07   9.9999999e-01
   4.7750000e+01   2.1866101e-07   9.9999999e-01
   4.7800000e+01   2.1908308e-07   9.9999999e-01
   4.7850000e+01   2.1950555e-07   9.9999999e-01
   4.7900000e+01   2.1992843e-07   9.9999999e-01
   4.7950000e+01   2.2035171e-07   9.9999999e-01
   4.8000000e+01   2.2077540e-07   9.9999999e-01
   4.8050000e+01   2.2119949e-07   9.9999999e-01
   4.8100000e+01   2.2162398e-07   9.9999999e-01
   4.8150000e+01   2.2204888e-07   9.9999999e-01
   4.8200000e+01   2.2247418e-07   9.9999999e-01
   4.8250000e+01   2.2289989e-07   9.9999999e-01
   4.8300000e+01   2.2332600e-07   9.9999999e-01
   4.8350000e+01   2.2375251e-07   9.9999999e-01
   4.8400000e+01   2.2417943e-07   9.9999999e-01
   4.8450000e+01   2.2460675e-07   9.9999999e-01
   4.8500000e+01   2.2503448e-07   9.9999999e-01
   4.8550000e+01   2.2546261e-07   9.9999999e-01
   4.8600000e+01   2.2589114e-07   9.9999999e-01
   4.8650000e+01   2.2632008e-07   9.9999999e-01
   4.8700000e+01   2.2674942e-07   9.9999999e-01
   4.8750000e+01   2.2717917e-07   9.9999999e-01
   4.8800000e+01   2.2760932e-07   9.9999999e-01
   4.8850000e+01   2.2803987e-07   9.9999999e-01
   4.8900000e+01   2.2847083e-07   9.9999999e-01
   4.8950000e+01   2.2890219e-07   9.9999999e-01
   4.9000000e+01   2.2933396e-07   9.9999999e-01
   4.9050000e+01   2.2976613e-07   9.9999999e-01
   4.9100000e+01   2.3019871e-07   9.9999999e-01
   4.9150000e+01   2.3063169e-07   9.9999999e-01
   4.9200000e+01   2.3106507e-07   9.9999999e-01
   4.9250000e+01   2.3149885e-07   9.9999999e-01
   4.9300000e+01   2.3193305e-07   9.9999999e-01
   4.9350000e+01   2.3236764e-07   9.9999999e-01
   4.9400000e+01   2.3280264e-07   9.9999999e-01
   4.9450000e+01   2.3323804e-07   9.9999999e-01
   4.9500000e+01   2.3367385e-07   9.9999999e-01
   4.9550000e+01   2.3411006e-07   9.9999999e-01
   4.9600000e+01   2.3454667e-07   9.9999999e-01
   4.9650000e+01   2.3498369e-07   9.9999999e-01
   4.9700000e+01   2.3542112e-07   9.9999999e-01
   4.9750000e+01   2.3585894e-07   9.9999999e-01
   4.9800000e+01   2.3629717e-07   9.9999999e-01
   4.9850000e+01   2.3673581e-07   9.9999999e-01
   4.9900000e+01   2.3717485e-07   9.9999999e-01
   4.9950000e+01   2.3761429e-07   9.9999999e-01
   5.0000000e+01   2.3805414e-07   9.9999999e-01
   5.0050000e+01   2.3849439e-07   9.9999999e-01
   5.0100000e+01   2.3893505e-07   9.9999999e-01
   5.0150000e+01   2.3937611e-07   9.9999999e-01
   5.0200000e+01   2.3981757e-07   9.9999999e-01
   5.0250000e+01   2.4025944e-07   9.9999999e-01
   5.0300000e+01   2.4070171e-07   9.9999999e-01
   5.0350000e+01   2.4114438e-07   9.9999999e-01
   5.0400000e+01   2.4158746e-07   9.9999999e-01
   5.0450000e+01   2.4203095e-07   9.9999999e-01
   5.0500000e+01   2.4247483e-07   9.9999999e-01
   5.0550000e+01   2.4291912e-07   9.9999999e-01
   5.0600000e+01   2.4336382e-07   9.9999999e-01
   5.0650000e+01   2.4380892e-07   9.9999999e-01
   5.0700000e+01   2.4425442e-07   9.9999999e-01
   5.0750000e+01   2.4470033e-07   9.9999999e-01
   5.0800000e+01   2.4514664e-07   9.9999999e-01
   5.0850000e+01   2.4559336e-07   9.9999999e-01
   5.0900000e+01   2.4604048e-07   9.9999999e-01
   5.0950000e+01   2.4648800e-07   9.9999999e-01
   5.1000000e+01   2.4693593e-07   9.9999999e-01
   5.1050000e+01   2.4738426e-07   9.9999999e-01
   5.1100000e+01   2.4783300e-07   9.9999999e-01
   5.1150000e+01   2.4828214e-07   9.9999999e-01
   5.1200000e+01   2.4873168e-07   9.9999999e-01
   5.1250000e+01   2.4918163e-07   9.9999999e-01
   5.1300000e+01   2.4963198e-07   9.9999999e-01
   5.1350000e+01   2.5008274e-07   9.9999999e-01
   5.1400000e+01   2.5053390e-07   9.9999999e-01
   5.1450000e+01   2.5098546e-07   9.9999999e-01
   5.1500000e+01   2.5143743e-07   9.9999999e-01
   5.1550000e+01   2.5188980e-07   9.9999999e-01
   5.1600000e+01   2.5234258e-07   9.9999999e-01
   5.1650000e+01   2.5279576e-07   9.9999999e-01
   5.1700000e+01   2.5324934e-07   9.9999999e-01
   5.1750000e+01   2.5370333e-07   9.9999999e-01
   5.1800000e+01   2.5415773e-07   9.9999999e-01
   5.1850000e+01   2.5461252e-07   9.9999999e-01
   5.1900000e+01   2.5506772e-07   9.9999999e-01
   5.1950000e+01   2.5552333e-07   9.9999999e-01
   5.2000000e+01   2.5597934e-07   9.9999999e-01
   5.2050000e+01   2.5643575e-07   9.9999999e-01
   5.2100000e+01   2.5689257e-07   9.9999999e-01
   5.2150000e+01   2.5734979e-07   9.9999999e-01
   5.2200000e+01   2.5780741e-07   9.9999999e-01
   5.2250000e+01   2.5826544e-07   9.9999999e-01
   5.2300000e+01   2.5872387e-07   9.9999999e-01
   5.2350000e+01   2.5918271e-07   9.9999999e-01
   5.2400000e+01   2.5964195e-07   9.9999999e-01
   5.2450000e+01   2.6010159e-07   9.9999999e-01
   5.2500000e+01   2.6056164e-07   9.9999999e-01
   5.2550000e+01   2.6102210e-07   9.9999999e-01
   5.2600000e+01   2.6148295e-07   9.9999999e-01
   5.2650000e+01   2.6194422e-07   9.9999999e-01
   5.2700000e+01   2.6240588e-07   9.9999999e-01
   5.2750000e+01   2.6286795e-07   9.9999999e-01
   5.2800000e+01   2.6333042e-07   9.9999999e-01
   5.2850000e+01   2.6379330e-07   9.9999999e-01
   5.2900000e+01   2.6425658e-07   9.9999999e-01
   5.2950000e+01   2.6472027e-07   9.9999999e-01
   5.3000000e+01   2.6518436e-07   9.9999999e-01
   5.3050000e+01   2.6564885e-07   9.9999999e-01
   5.3100000e+01   2.6611375e-07   9.9999999e-01
   5.3150000e+01   2.6657905e-07   9.9999999e-01
   5.3200000e+01   2.6704475e-07   9.9999999e-01
   5.3250000e+01   2.6751086e-07   9.9999999e-01
   5.3300000e+01   2.6797738e-07   9.9999999e-01
   5.3350000e+01   2.6844429e-07   9.9999999e-01
   5.3400000e+01   2.6891162e-07   9.9999999e-01
   5.3450000e+01   2.6937934e-07   9.9999999e-01
   5.3500000e+01   2.6984747e-07   9.9999999e-01
   5.3550000e+01   2.7031601e-07   9.9999999e-01
   5.3600000e+01   2.7078494e-07   9.9999999e-01
   5.3650000e+01   2.7125428e-07   9.9999999e-01
   5.3700000e+01   2.7172403e-07   9.9999999e-01
   5.3750000e+01   2.7219418e-07   9.9999999e-01
   5.3800000e+01   2.7266473e-07   9.9999999e-01
   5.3850000e+01   2.7313569e-07   9.9999999e-01
   5.3900000e+01   2.7360705e-07   9.9999999e-01
   5.3950000e+01   2.7407882e-07   9.9999999e-01
   5.4000000e+01   2.7455099e-07   9.9999999e-01
   5.4050000e+01   2.7502357e-07   9.9999999e-01
   5.4100000e+01   2.7549654e-07   9.9999999e-01
   5.4150000e+01   2.7596993e-07   9.9999999e-01
   5.4200000e+01   2.7644371e-07   9.9999999e-01
   5.4250000e+01   2.7691790e-07   9.9999999e-01
   5.4300000e+01   2.7739250e-07   9.9999999e-01
   5.4350000e+01   2.7786750e-07   9.9999999e-01
   5.4400000e+01   2.7834290e-07   9.9999999e-01
   5.4450000e+01   2.7881870e-07   9.9999999e-01
   5.4500000e+01   2.7929491e-07   9.9999999e-01
   5.4550000e+01   2.7977153e-07   9.9999999e-01
   5.4600000e+01   2.8024855e-07   9.9999999e-01
   5.4650000e+01   2.8072597e-07   9.9999999e-01
   5.4700000e+01   2.8120380e-07   9.9999999e-01
   5.4750000e+01   2.8168203e-07   9.9999999e-01
   5.4800000e+01   2.8216066e-07   9.9999999e-01
   5.4850000e+01   2.8263970e-07   9.9999999e-01
   5.4900000e+01   2.8311914e-07   9.9999999e-01
   5.4950000e+01   2.8359899e-07   9.9999999e-01
   5.5000000e+01   2.8407924e-07   9.9999999e-01
   5.5050000e+01   2.8455990e-07   9.9999999e-01
   5.5100000e+01   2.8504095e-07   9.9999999e-01
   5.5150000e+01   2.8552242e-07   9.9999999e-01
   5.5200000e+01   2.8600428e-07   9.9999999e-01
   5.5250000e+01   2.8648656e-07   9.9999999e-01
   5.5300000e+01   2.8696923e-07   9.9999999e-01
   5.5350000e+01   2.8745231e-07   9.9999999e-01
   5.5400000e+01   2.8793579e-07   9.9999999e-01
   5.5450000e+01   2.8841968e-07   9.9999999e-01
   5.5500000e+01   2.8890397e-07   9.9999999e-01
   5.5550000e+01   2.8938867e-07   9.9999999e-01
   5.5600000e+01   2.8987377e-07   9.9999999e-01
   5.5650000e+01   2.9035927e-07   9.9999999e-01
   5.5700000e+01   2.9084518e-07   9.9999999e-01
   5.5750000e+01   2.9133149e-07   9.9999999e-01
   5.5800000e+01   2.9181820e-07   9.9999999e-01
   5.5850000e+01   2.9230532e-07   9.9999999e-01
   5.5900000e+01   2.9279285e-07   9.9999999e-01
   5.5950000e+01   2.9328077e-07   9.9999999e-01
   5.6000000e+01   2.9376911e-07   9.9999999e-01
   5.6050000e+01   2.9425784e-07   9.9999999e-01
   5.6100000e+01   2.9474698e-07   9.9999999e-01
   5.6150000e+01   2.9523652e-07   9.9999999e-01
   5.6200000e+01   2.9572647e-07   9.9999999e-01
   5.6250000e+01   2.9621682e-07   9.9999999e-01
   5.6300000e+01   2.9670758e-07   9.9999999e-01
   5.6350000e+01   2.9719874e-07   9.9999999e-01
   5.6400000e+01   2.9769030e-07   9.9999999e-01
   5.6450000e+01   2.9818227e-07   9.9999999e-01
   5.6500000e+01   2.9867464e-07   9.9999999e-01
   5.6550000e+01   2.9916742e-07   9.9999999e-01
   5.6600000e+01   2.9966060e-07   9.9999999e-01
   5.6650000e+01   3.0015418e-07   9.9999999e-01
   5.6700000e+01   3.0064817e-07   9.9999999e-01
   5.6750000e+01   3.0114256e-07   9.9999999e-01
   5.6800000e+01   3.0163736e-07   9.9999999e-01
   5.6850000e+01   3.0213256e-07   9.9999999e-01
   5.6900000e+01   3.0262816e-07   9.9999999e-01
   5.6950000e+01   3.0312417e-07   9.9999999e-01
   5.7000000e+01   3.0362058e-07   9.9999999e-01
   5.7050000e+01   3.0411740e-07   9.9999999e-01
   5.7100000e+01   3.0461462e-07   9.9999999e-01
   5.7150000e+01   3.0511225e-07   9.9999999e-01
   5.7200000e+01   3.0561027e-07   9.9999999e-01
   5.7250000e+01   3.0610871e-07   9.9999999e-01
   5.7300000e+01   3.0660754e-07   9.9999999e-01
   5.7350000e+01   3.0710678e-07   9.9999999e-01
   5.7400000e+01   3.0760643e-07   9.9999999e-01
   5.7450000e+01   3.0810648e-07   9.9999999e-01
   5.7500000e+01   3.0860693e-07   9.9999999e-01
   5.7550000e+01   3.0910779e-07   9.9999999e-01
   5.7600000e+01   3.0960905e-07   9.9999999e-01
   5.7650000e+01   3.1011071e-07   9.9999999e-01
   5.7700000e+01   3.1061278e-07   9.9999999e-01
   5.7750000e+01   3.1111525e-07   9.9999999e-01
   5.7800000e+01   3.1161813e-07   9.9999999e-01
   5.7850000e+01   3.1212141e-07   9.9999999e-01
   5.7900000e+01   3.1262509e-07   9.9999999e-01
   5.7950000e+01   3.1312918e-07   9.9999999e-01
   5.8000000e+01   3.1363368e-07   9.9999999e-01
   5.8050000e+01   3.1413857e-07   9.9999999e-01
   5.8100000e+01   3.1464387e-07   9.9999999e-01
   5.8150000e+01   3.1514958e-07   9.9999999e-01
   5.8200000e+01   3.1565569e-07   9.9999999e-01
   5.8250000e+01   3.1616220e-07   9.9999999e-01
   5.8300000e+01   3.1666912e-07   9.9999999e-01
   5.8350000e+01   3.1717644e-07   9.9999999e-01
   5.8400000e+01   3.1768417e-07   9.9999999e-01
   5.8450000e+01   3.1819230e-07   9.9999999e-01
   5.8500000e+01   3.1870083e-07   9.9999999e-01
   5.8550000e+01   3.1920977e-07   9.9999999e-01
   5.8600000e+01   3.1971911e-07   9.9999999e-01
   5.8650000e+01   3.2022885e-07   9.9999999e-01
   5.8700000e+01   3.2073900e-07   9.9999999e-01
   5.8750000e+01   3.2124956e-07   9.9999999e-01
   5.8800000e+01   3.2176052e-07   9.9999999e-01
   5.8850000e+01   3.2227188e-07   9.9999999e-01
   5.8900000e+01   3.2278364e-07   9.9999999e-01
   5.8950000e+01   3.2329581e-07   9.9999999e-01
   5.9000000e+01   3.2380839e-07   9.9999999e-01
   5.9050000e+01   3.2432136e-07   9.9999999e-01
   5.9100000e+01   3.2483475e-07   9.9999999e-01
   5.9150000e+01   3.2534853e-07   9.9999999e-01
   5.9200000e+01   3.2586272e-07   9.9999999e-01
   5.9250000e+01   3.2637732e-07   9.9999999e-01
   5.9300000e+01   3.2689231e-07   9.9999999e-01
   5.9350000e+01   3.2740772e-07   9.9999999e-01
   5.9400000e+01   3.2792352e-07   9.9999999e-01
   5.9450000e+01   3.2843973e-07   9.9999999e-01
   5.9500000e+01   3.2895635e-07   9.9999999e-01
   5.9550000e+01   3.2947337e-07   9.9999999e-01
   5.9600000e+01   3.2999079e-07   9.9999999e-01
   5.9650000e+01   3.3050861e-07   9.9999999e-01
   5.9700000e+01   3.3102684e-07   9.9999999e-01
   5.9750000e+01   3.3154548e-07   9.9999999e-01
   5.9800000e+01   3.3206452e-07   9.9999999e-01
   5.9850000e+01   3.3258396e-07   9.9999999e-01
   5.9900000e+01   3.3310381e-07   9.9999999e-01
   5.9950000e+01   3.3362406e-07   9.9999999e-01
   6.0000000e+01   3.3414471e-07   9.9999999e-01
   6.0050000e+01   3.3466577e-07   9.9999999e-01
   6.0100000e+01   3.3518723e-07   9.9999999e-01
   6.0150000e+01   3.3570910e-07   9.9999999e-01
   6.0200000e+01   3.3623137e-07   9.9999999e-01
   6.0250000e+01   3.3675405e-07   9.9999999e-01
   6.0300000e+01   3.3727713e-07   9.9999999e-01
   6.0350000e+01   3.3780061e-07   9.9999999e-01
   6.0400000e+01   3.3832450e-07   9.9999999e-01
   6.0450000e+01   3.3884879e-07   9.9999999e-01
   6.0500000e+01   3.3937348e-07   9.9999999e-01
   6.0550000e+01   3.3989858e-07   9.9999999e-01
   6.0600000e+01   3.4042408e-07   9.9999999e-01
   6.0650000e+01   3.4094999e-07   9.9999999e-01
   6.0700000e+01   3.4147630e-07   9.9999999e-01
   6.0750000e+01   3.4200302e-07   9.9999999e-01
   6.0800000e+01   3.4253014e-07   9.9999999e-01
   6.0850000e+01   3.4305766e-07   9.9999999e-01
   6.0900000e+01   3.4358559e-07   9.9999999e-01
   6.0950000e+01   3.4411392e-07   9.9999999e-01
   6.1000000e+01   3.4464265e-07   9.9999999e-01
   6.1050000e+01   3.4517179e-07   9.9999999e-01
   6.1100000e+01   3.4570134e-07   9.9999999e-01
   6.1150000e+01   3.4623128e-07   9.9999999e-01
   6.1200000e+01   3.4676164e-07   9.9999999e-01
   6.1250000e+01   3.4729239e-07   9.9999999e-01
   6.1300000e+01   3.4782355e-07   9.9999999e-01
   6.1350000e+01   3.4835512e-07   9.9999999e-01
   6.1400000e+01   3.4888708e-07   9.9999999e-01
   6.1450000e+01   3.4941945e-07   9.9999999e-01
   6.1500000e+01   3.4995223e-07   9.9999999e-01
   6.1550000e+01   3.5048541e-07   9.9999999e-01
   6.1600000e+01   3.5101899e-07   9.9999999e-01
   6.1650000e+01   3.5155298e-07   9.9999999e-01
   6.1700000e+01   3.5208737e-07   9.9999999e-01
   6.1750000e+01   3.5262217e-07   9.9999999e-01
   6.1800000e+01   3.5315737e-07   9.9999999e-01
   6.1850000e+01   3.5369297e-07   9.9999999e-01
   6.1900000e+01   3.5422898e-07   9.9999999e-01
   6.1950000e+01   3.5476539e-07   9.9999999e-01
   6.2000000e+01   3.5530221e-07   9.9999999e-01
   6.2050000e+01   3.5583943e-07   9.9999999e-01
   6.2100000e+01   3.5637706e-07   9.9999999e-01
   6.2150000e+01   3.5691508e-07   9.9999999e-01
   6.2200000e+01   3.5745352e-07   9.9999999e-01
   6.2250000e+01   3.5799235e-07   9.9999999e-01
   6.2300000e+01   3.5853159e-07   9.9999999e-01
   6.2350000e+01   3.5907124e-07   9.9999999e-01
   6.2400000e+01   3.5961129e-07   9.9999999e-01
   6.2450000e+01   3.6015174e-07   9.9999999e-01
   6.2500000e+01   3.6069260e-07   9.9999999e-01
   6.2550000e+01   3.6123386e-07   9.9999999e-01
   6.2600000e+01   3.6177552e-07   9.9999999e-01
   6.2650000e+01   3.6231759e-07   9.9999999e-01
   6.2700000e+01   3.6286006e-07   9.9999999e-01
   6.2750000e+01   3.6340294e-07   9.9999999e-01
   6.2800000e+01   3.6394622e-07   9.9999999e-01
   6.2850000e+01   3.6448991e-07   9.9999999e-01
   6.2900000e+01   3.6503399e-07   9.9999999e-01
   6.2950000e+01   3.6557849e-07   9.9999999e-01
   6.3000000e+01   3.6612338e-07   9.9999999e-01
   6.3050000e+01   3.6666869e-07   9.9999999e-01
   6.3100000e+01   3.6721439e-07   9.9999999e-01
   6.3150000e+01   3.6776050e-07   9.9999999e-01
   6.3200000e+01   3.6830701e-07   9.9999999e-01
   6.3250000e+01   3.6885393e-07   9.9999999e-01
   6.3300000e+01   3.6940125e-07   9.9999999e-01
   6.3350000e+01   3.6994898e-07   9.9999999e-01
   6.3400000e+01   3.7049711e-07   9.9999999e-01
   6.3450000e+01   3.7104564e-07   9.9999999e-01
   6.3500000e+01   3.7159458e-07   9.9999999e-01
   6.3550000e+01   3.7214392e-07   9.9999999e-01
   6.3600000e+01   3.7269366e-07   9.9999999e-01
   6.3650000e+01   3.7324381e-07   9.9999999e-01
   6.3700000e+01   3.7379437e-07   9.9999999e-01
   6.3750000e+01   3.7434533e-07   9.9999999e-01
   6.3800000e+01   3.7489669e-07   9.9999999e-01
   6.3850000e+01   3.7544845e-07   9.9999999e-01
   6.3900000e+01   3.7600062e-07   9.9999999e-01
   6.3950000e+01   3.7655320e-07   9.9999999e-01
   6.4000000e+01   3.7710617e-07   9.9999999e-01
   6.4050000e+01   3.7765955e-07   9.9999999e-01
   6.4100000e+01   3.7821333e-07   9.9999999e-01
   6.4150000e+01   3.7876752e-07   9.9999999e-01
   6.4200000e+01   3.7932212e-07   9.9999999e-01
   6.4250000e+01   3.7987712e-07   9.9999999e-01
   6.4300000e+01   3.8043252e-07   9.9999999e-01
   6.4350000e+01   3.8098832e-07   9.9999999e-01
   6.4400000e+01   3.8154453e-07   9.9999999e-01
   6.4450000e+01   3.8210115e-07   9.9999999e-01
   6.4500000e+01   3.8265817e-07   9.9999999e-01
   6.4550000e+01   3.8321559e-07   9.9999999e-01
   6.4600000e+01   3.8377342e-07   9.9999999e-01
   6.4650000e+01   3.8433165e-07   9.9999999e-01
   6.4700000e+01   3.8489028e-07   9.9999999e-01
   6.4750000e+01   3.8544932e-07   9.9999999e-01
   6.4800000e+01   3.8600876e-07   9.9999999e-01
   6.4850000e+01   3.8656861e-07   9.9999999e-01
   6.4900000e+01   3.8712886e-07   9.9999999e-01
   6.4950000e+01   3.8768951e-07   9.9999999e-01
   6.5000000e+01   3.8825057e-07   9.9999999e-01
   6.5050000e+01   3.8881204e-07   9.9999999e-01
   6.5100000e+01   3.8937390e-07   9.9999999e-01
   6.5150000e+01   3.8993617e-07   9.9999999e-01
   6.5200000e+01   3.9049885e-07   9.9999999e-01
   6.5250000e+01   3.9106193e-07   9.9999999e-01
   6.5300000e+01   3.9162541e-07   9.9999999e-01
   6.5350000e+01   3.9218930e-07   9.9999999e-01
   6.5400000e+01   3.9275359e-07   9.9999999e-01
   6.5450000e+01   3.9331828e-07   9.9999999e-01
   6.5500000e+01   3.9388338e-07   9.9999999e-01
   6.5550000e+01   3.9444888e-07   9.9999999e-01
   6.5600000e+01   3.9501479e-07   9.9999999e-01
   6.5650000e+01   3.9558110e-07   9.9999999e-01
   6.5700000e+01   3.9614782e-07   9.9999999e-01
   6.5750000e+01   3.9671494e-07   9.9999999e-01
   6.5800000e+01   3.9728246e-07   9.9999999e-01
   6.5850000e+01   3.9785039e-07   9.9999999e-01
   6.5900000e+01   3.9841872e-07   9.9999999e-01
   6.5950000e+01   3.9898745e-07   9.9999999e-01
   6.6000000e+01   3.9955659e-07   9.9999999e-01
   6.6050000e+01   4.0012614e-07   9.9999999e-01
   6.6100000e+01   4.0069608e-07   9.9999999e-01
   6.6150000e+01   4.0126644e-07   9.9999999e-01
   6.6200000e+01   4.0183719e-07   9.9999999e-01
   6.6250000e+01   4.0240835e-07   9.9999999e-01
   6.6300000e+01   4.0297991e-07   9.9999999e-01
   6.6350000e+01   4.0355188e-07   9.9999999e-01
   6.6400000e+01   4.0412425e-07   9.9999999e-01
   6.6450000e+01   4.0469703e-07   9.9999999e-01
   6.6500000e+01   4.0527021e-07   9.9999999e-01
   6.6550000e+01   4.0584379e-07   9.9999999e-01
   6.6600000e+01   4.0641778e-07   9.9999999e-01
   6.6650000e+01   4.0699217e-07   9.9999999e-01
   6.6700000e+01   4.0756697e-07   9.9999999e-01
   6.6750000e+01   4.0814217e-07   9.9999999e-01
   6.6800000e+01   4.0871777e-07   9.9999999e-01
   6.6850000e+01   4.0929378e-07   9.9999999e-01
   6.6900000e+01   4.0987019e-07   9.9999999e-01
   6.6950000e+01   4.1044701e-07   9.9999999e-01
   6.7000000e+01   4.1102423e-07   9.9999999e-01
   6.7050000e+01   4.1160185e-07   9.9999999e-01
   6.7100000e+01   4.1217988e-07   9.9999999e-01
   6.7150000e+01   4.1275832e-07   9.9999999e-01
   6.7200000e+01   4.1333715e-07   9.9999999e-01
   6.7250000e+01   4.1391639e-07   9.9999999e-01
   6.7300000e+01   4.1449604e-07   9.9999999e-01
   6.7350000e+01   4.1507609e-07   9.9999999e-01
   6.7400000e+01   4.1565654e-07   9.9999999e-01
   6.7450000e+01   4.1623739e-07   9.9999999e-01
   6.7500000e+01   4.1681866e-07   9.9999999e-01
   6.7550000e+01   4.1740032e-07   9.9999999e-01
   6.7600000e+01   4.1798239e-07   9.9999999e-01
   6.7650000e+01   4.1856486e-07   9.9999999e-01
   6.7700000e+01   4.1914774e-07   9.9999999e-01
   6.7750000e+01   4.1973102e-07   9.9999999e-01
   6.7800000e+01   4.2031470e-07   9.9999999e-01
   6.7850000e+01   4.2089879e-07   9.9999999e-01
   6.7900000e+01   4.2148329e-07   9.9999999e-01
   6.7950000e+01   4.2206818e-07   9.9999999e-01
   6.8000000e+01   4.2265348e-07   9.9999999e-01
   6.8050000e+01   4.2323919e-07   9.9999999e-01
   6.8100000e+01   4.2382530e-07   9.9999999e-01
   6.8150000e+01   4.2441181e-07   9.9999999e-01
   6.8200000e+01   4.2499873e-07   9.9999999e-01
   6.8250000e+01   4.2558605e-07   9.9999999e-01
   6.8300000e+01   4.2617377e-07   9.9999999e-01
   6.8350000e+01   4.2676190e-07   9.9999999e-01
   6.8400000e+01   4.2735044e-07   9.9999999e-01
   6.8450000e+01   4.2793937e-07   9.9999999e-01
   6.8500000e+01   4.2852872e-07   9.9999999e-01
   6.8550000e+01   4.2911846e-07   9.9999999e-01
   6.8600000e+01   4.2970861e-07   9.9999999e-01
   6.8650000e+01   4.3029916e-07   9.9999999e-01
   6.8700000e+01   4.3089012e-07   9.9999999e-01
   6.8750000e+01   4.3148148e-07   9.9999999e-01
   6.8800000e+01   4.3207325e-07   9.9999999e-01
   6.8850000e+01   4.3266542e-07   9.9999999e-01
   6.8900000e+01   4.3325799e-07   9.9999999e-01
   6.8950000e+01   4.3385097e-07   9.9999999e-01
   6.9000000e+01   4.3444435e-07   9.9999999e-01
   6.9050000e+01   4.3503814e-07   9.9999999e-01
   6.9100000e+01   4.3563233e-07   9.9999999e-01
   6.9150000e+01   4.3622692e-07   9.9999999e-01
   6.9200000e+01   4.3682192e-07   9.9999999e-01
   6.9250000e+01   4.3741732e-07   9.9999999e-01
   6.9300000e+01   4.3801313e-07   9.9999999e-01
   6.9350000e+01   4.3860934e-07   9.9999999e-01
   6.9400000e+01   4.3920595e-07   9.9999999e-01
   6.9450000e+01   4.3980297e-07   9.9999999e-01
   6.9500000e+01   4.4040039e-07   9.9999999e-01
   6.9550000e+01   4.4099822e-07   9.9999999e-01
   6.9600000e+01   4.4159645e-07   9.9999999e-01
   6.9650000e+01   4.4219509e-07   9.9999999e-01
   6.9700000e+01   4.4279412e-07   9.9999999e-01
   6.9750000e+01   4.4339357e-07   9.9999999e-01
   6.9800000e+01   4.4399341e-07   9.9999999e-01
   6.9850000e+01   4.4459366e-07   9.9999999e-01
   6.9900000e+01   4.4519432e-07   9.9999999e-01
   6.9950000e+01   4.4579538e-07   9.9999999e-01
   7.0000000e+01   4.4639684e-07   9.9999999e-01
   7.0050000e+01   4.4699871e-07   9.9999999e-01
   7.0100000e+01   4.4760098e-07   9.9999999e-01
   7.0150000e+01   4.4820365e-07   9.9999999e-01
   7.0200000e+01   4.4880673e-07   9.9999999e-01
   7.0250000e+01   4.4941021e-07   9.9999999e-01
   7.0300000e+01   4.5001410e-07   9.9999999e-01
   7.0350000e+01   4.5061839e-07   9.9999999e-01
   7.0400000e+01   4.5122309e-07   9.9999999e-01
   7.0450000e+01   4.5182819e-07   9.9999999e-01
   7.0500000e+01   4.5243369e-07   9.9999999e-01
   7.0550000e+01   4.5303960e-07   9.9999999e-01
   7.0600000e+01   4.5364591e-07   9.9999999e-01
   7.0650000e+01   4.5425262e-07   9.9999999e-01
   7.0700000e+01   4.5485974e-07   9.9999999e-01
   7.0750000e+01   4.5546726e-07   9.9999999e-01
   7.0800000e+01   4.5607519e-07   9.9999999e-01
   7.0850000e+01   4.5668352e-07   9.9999999e-01
   7.0900000e+01   4.5729226e-07   9.9999999e-01
   7.0950000e+01   4.5790140e-07   9.9999999e-01
   7.1000000e+01   4.5851094e-07   9.9999999e-01
   7.1050000e+01   4.5912089e-07   9.9999999e-01
   7.1100000e+01   4.5973124e-07   9.9999999e-01
   7.1150000e+01   4.6034200e-07   9.9999999e-01
   7.1200000e+01   4.6095316e-07   9.9999999e-01
   7.1250000e+01   4.6156472e-07   9.9999999e-01
   7.1300000e+01   4.6217669e-07   9.9999999e-01
   7.1350000e+01   4.6278906e-07   9.9999999e-01
   7.1400000e+01   4.6340184e-07   9.9999999e-01
   7.1450000e+01   4.6401502e-07   9.9999999e-01
   7.1500000e+01   4.6462860e-07   9.9999999e-01
   7.1550000e+01   4.6524259e-07   9.9999999e-01
   7.1600000e+01   4.6585698e-07   9.9999999e-01
   7.1650000e+01   4.6647178e-07   9.9999999e-01
   7.1700000e+01   4.6708698e-07   9.9999999e-01
   7.1750000e+01   4.6770258e-07   9.9999999e-01
   7.1800000e+01   4.6831859e-07   9.9999999e-01
   7.1850000e+01   4.6893500e-07   9.9999999e-01
   7.1900000e+01   4.6955182e-07   9.9999999e-01
   7.1950000e+01   4.7016904e-07   9.9999999e-01
   7.2000000e+01   4.7078666e-07   9.9999999e-01
   7.2050000e+01   4.7140469e-07   9.9999999e-01
   7.2100000e+01   4.7202312e-07   9.9999999e-01
   7.2150000e+01   4.7264196e-07   9.9999999e-01
   7.2200000e+01   4.7326120e-07   9.9999999e-01
   7.2250000e+01   4.7388084e-07   9.9999999e-01
   7.2300000e+01   4.7450089e-07   9.9999999e-01
   7.2350000e+01   4.7512135e-07   9.9999999e-01
   7.2400000e+01   4.7574220e-07   9.9999999e-01
   7.2450000e+01   4.7636346e-07   9.9999999e-01
   7.2500000e+01   4.7698513e-07   9.9999999e-01
   7.2550000e+01   4.7760720e-07   9.9999999e-01
   7.2600000e+01   4.7822967e-07   9.9999999e-01
   7.2650000e+01   4.7885255e-07   9.9999999e-01
   7.2700000e+01   4.7947583e-07   9.9999999e-01
   7.2750000e+01   4.8009951e-07   9.9999999e-01
   7.2800000e+01   4.8072360e-07   9.9999999e-01
   7.2850000e+01   4.8134809e-07   9.9999999e-01
   7.2900000e+01   4.8197299e-07   9.9999999e-01
   7.2950000e+01   4.8259829e-07   9.9999999e-01
   7.3000000e+01   4.8322400e-07   9.9999999e-01
   7.3050000e+01   4.8385011e-07   9.9999999e-01
   7.3100000e+01   4.8447662e-07   9.9999999e-01
   7.3150000e+01   4.8510354e-07   9.9999999e-01
   7.3200000e+01   4.8573086e-07   9.9999999e-01
   7.3250000e+01   4.8635859e-07   9.9999999e-01
   7.3300000e+01   4.8698671e-07   9.9999999e-01
   7.3350000e+01   4.8761525e-07   9.9999999e-01
   7.3400000e+01   4.8824419e-07   9.9999999e-01
   7.3450000e+01   4.8887353e-07   9.9999999e-01
   7.3500000e+01   4.8950327e-07   9.9999999e-01
   7.3550000e+01   4.9013342e-07   9.9999999e-01
   7.3600000e+01   4.9076398e-07   9.9999999e-01
   7.3650000e+01   4.9139493e-07   9.9999999e-01
   7.3700000e+01   4.9202630e-07   9.9999999e-01
   7.3750000e+01   4.9265806e-07   9.9999999e-01
   7.3800000e+01   4.9329023e-07   9.9999999e-01
   7.3850000e+01   4.9392281e-07   9.9999999e-01
   7.3900000e+01   4.9455578e-07   9.9999999e-01
   7.3950000e+01   4.9518917e-07   9.9999999e-01
   7.4000000e+01   4.9582295e-07   9.9999999e-01
   7.4050000e+01   4.9645714e-07   9.9999999e-01
   7.4100000e+01   4.9709174e-07   9.9999999e-01
   7.4150000e+01   4.9772674e-07   9.9999999e-01
   7.4200000e+01   4.9836214e-07   9.9999999e-01
   7.4250000e+01   4.9899794e-07   9.9999999e-01
   7.4300000e+01   4.9963415e-07   9.9999999e-01
   7.4350000e+01   5.0027077e-07   9.9999999e-01
   7.4400000e+01   5.0090779e-07   9.9999999e-01
   7.4450000e+01   5.0154521e-07   9.9999999e-01
   7.4500000e+01   5.0218304e-07   9.9999999e-01
   7.4550000e+01   5.0282127e-07   9.9999999e-01
   7.4600000e+01   5.0345990e-07   9.9999999e-01
   7.4650000e+01   5.0409894e-07   9.9999999e-01
   7.4700000e+01   5.0473838e-07   9.9999999e-01
   7.4750000e+01   5.0537823e-07   9.9999999e-01
   7.4800000e+01   5.0601848e-07   9.9999999e-01
   7.4850000e+01   5.0665914e-07   9.9999999e-01
   7.4900000e+01   5.0730019e-07   9.9999999e-01
   7.4950000e+01   5.0794166e-07   9.9999999e-01
   7.5000000e+01   5.0858352e-07   9.9999999e-01
   7.5050000e+01   5.0922580e-07   9.9999999e-01
   7.5100000e+01   5.0986847e-07   9.9999999e-01
   7.5150000e+01   5.1051155e-07   9.9999999e-01
   7.5200000e+01   5.1115503e-07   9.9999999e-01
   7.5250000e+01   5.1179892e-07   9.9999999e-01
   7.5300000e+01   5.1244321e-07   9.9999999e-01
   7.5350000e+01   5.1308791e-07   9.9999999e-01
   7.5400000e+01   5.1373301e-07   9.9999999e-01
   7.5450000e+01   5.1437851e-07   9.9999999e-01
   7.5500000e+01   5.1502442e-07   9.9999999e-01
   7.5550000e+01   5.1567073e-07   9.9999999e-01
   7.5600000e+01   5.1631744e-07   9.9999999e-01
   7.5650000e+01   5.1696456e-07   9.9999999e-01
   7.5700000e+01   5.1761209e-07   9.9999999e-01
   7.5750000e+01   5.1826001e-07   9.9999999e-01
   7.5800000e+01   5.1890835e-07   9.9999999e-01
   7.5850000e+01   5.1955708e-07   9.9999999e-01
   7.5900000e+01   5.2020622e-07   9.9999999e-01
   7.5950000e+01   5.2085577e-07   9.9999999e-01
   7.6000000e+01   5.2150571e-07   9.9999999e-01
   7.6050000e+01   5.2215607e-07   9.9999999e-01
   7.6100000e+01   5.2280682e-07   9.9999999e-01
   7.6150000e+01   5.2345798e-07   9.9999999e-01
   7.6200000e+01   5.2410954e-07   9.9999999e-01
   7.6250000e+01   5.2476151e-07   9.9999999e-01
   7.6300000e+01   5.2541389e-07   9.9999999e-01
   7.6350000e+01   5.2606666e-07   9.9999999e-01
   7.6400000e+01   5.2671984e-07   9.9999999e-01
   7.6450000e+01   5.2737343e-07   9.9999999e-01
   7.6500000e+01   5.2802741e-07   9.9999999e-01
   7.6550000e+01   5.2868181e-07   9.9999999e-01
   7.6600000e+01   5.2933660e-07   9.9999999e-01
   7.6650000e+01   5.2999180e-07   9.9999999e-01
   7.6700000e+01   5.3064741e-07   9.9999999e-01
   7.6750000e+01   5.3130342e-07   9.9999999e-01
   7.6800000e+01   5.3195983e-07   9.9999999e-01
   7.6850000e+01   5.3261664e-07   9.9999999e-01
   7.6900000e+01   5.3327386e-07   9.9999999e-01
   7.6950000e+01   5.3393149e-07   9.9999999e-01
   7.7000000e+01   5.3458952e-07   9.9999999e-01
   7.7050000e+01   5.3524795e-07   9.9999999e-01
   7.7100000e+01   5.3590679e-07   9.9999999e-01
   7.7150000e+01   5.3656603e-07   9.9999999e-01
   7.7200000e+01   5.3722567e-07   9.9999999e-01
   7.7250000e+01   5.3788572e-07   9.9999999e-01
   7.7300000e+01   5.3854617e-07   9.9999999e-01
   7.7350000e+01   5.3920703e-07   9.9999999e-01
   7.7400000e+01   5.3986829e-07   9.9999999e-01
   7.7450000e+01   5.4052996e-07   9.9999999e-01
   7.7500000e+01   5.4119203e-07   9.9999999e-01
   7.7550000e+01   5.4185450e-07   9.9999999e-01
   7.7600000e+01   5.4251738e-07   9.9999999e-01
   7.7650000e+01   5.4318066e-07   9.9999999e-01
   7.7700000e+01   5.4384434e-07   9.9999999e-01
   7.7750000e+01   5.4450843e-07   9.9999999e-01
   7.7800000e+01   5.4517293e-07   9.9999999e-01
   7.7850000e+01   5.4583782e-07   9.9999999e-01
   7.7900000e+01   5.4650312e-07   9.9999999e-01
   7.7950000e+01   5.4716883e-07   9.9999999e-01
   7.8000000e+01   5.4783494e-07   9.9999999e-01
   7.8050000e+01   5.4850145e-07   9.9999999e-01
   7.8100000e+01   5.4916837e-07   9.9999999e-01
   7.8150000e+01   5.4983569e-07   9.9999999e-01
   7.8200000e+01   5.5050342e-07   9.9999999e-01
   7.8250000e+01   5.5117155e-07   9.9999999e-01
   7.8300000e+01   5.5184008e-07   9.9999999e-01
   7.8350000e+01   5.5250902e-07   9.9999999e-01
   7.8400000e+01   5.5317836e-07   9.9999999e-01
   7.8450000e+01   5.5384811e-07   9.9999999e-01
   7.8500000e+01   5.5451826e-07   9.9999999e-01
   7.8550000e+01   5.5518881e-07   9.9999999e-01
   7.8600000e+01   5.5585977e-07   9.9999999e-01
   7.8650000e+01   5.5653113e-07   9.9999999e-01
   7.8700000e+01   5.5720289e-07   9.9999999e-01
   7.8750000e+01   5.5787506e-07   9.9999999e-01
   7.8800000e+01   5.5854764e-07   9.9999999e-01
   7.8850000e+01   5.5922062e-07   9.9999999e-01
   7.8900000e+01   5.5989400e-07   9.9999999e-01
   7.8950000e+01   5.6056779e-07   9.9999999e-01
   7.9000000e+01   5.6124198e-07   9.9999999e-01
   7.9050000e+01   5.6191657e-07   9.9999999e-01
   7.9100000e+01   5.6259157e-07   9.9999999e-01
   7.9150000e+01   5.6326697e-07   9.9999999e-01
   7.9200000e+01   5.6394278e-07   9.9999999e-01
   7.9250000e+01   5.6461899e-07   9.9999999e-01
   7.9300000e+01   5.6529560e-07   9.9999999e-01
   7.9350000e+01   5.6597262e-07   9.9999999e-01
   7.9400000e+01   5.6665004e-07   9.9999999e-01
   7.9450000e+01   5.6732787e-07   9.9999999e-01
   7.9500000e+01   5.6800610e-07   9.9999999e-01
   7.9550000e+01   5.6868474e-07   9.9999999e-01
   7.9600000e+01   5.6936377e-07   9.9999999e-01
   7.9650000e+01   5.7004322e-07   9.9999999e-01
   7.9700000e+01   5.7072306e-07   9.9999999e-01
   7.9750000e+01   5.7140331e-07   9.9999999e-01
   7.9800000e+01   5.7208397e-07   9.9999999e-01
   7.9850000e+01   5.7276503e-07   9.9999999e-01
   7.9900000e+01   5.7344649e-07   9.9999999e-01
   7.9950000e+01   5.7412836e-07   9.9999999e-01
   8.0000000e+01   5.7481063e-07   9.9999999e-01
   8.0050000e+01   5.7549330e-07   9.9999999e-01
   8.0100000e+01   5.7617638e-07   9.9999999e-01
   8.0150000e+01   5.7685987e-07   9.9999999e-01
   8.0200000e+01   5.7754375e-07   9.9999999e-01
   8.0250000e+01   5.7822805e-07   9.9999999e-01
   8.0300000e+01   5.7891274e-07   9.9999999e-01
   8.0350000e+01   5.7959784e-07   9.9999999e-01
   8.0400000e+01   5.8028334e-07   9.9999999e-01
   8.0450000e+01   5.8096925e-07   9.9999999e-01
   8.0500000e+01   5.8165556e-07   9.9999999e-01
   8.0550000e+01   5.8234228e-07   9.9999999e-01
   8.0600000e+01   5.8302940e-07   9.9999999e-01
   8.0650000e+01   5.8371692e-07   9.9999999e-01
   8.0700000e+01   5.8440485e-07   9.9999999e-01
   8.0750000e+01   5.8509318e-07   9.9999999e-01
   8.0800000e+01   5.8578191e-07   9.9999999e-01
   8.0850000e+01   5.8647105e-07   9.9999999e-01
   8.0900000e+01   5.8716060e-07   9.9999999e-01
   8.0950000e+01   5.8785055e-07   9.9999999e-01
   8.1000000e+01   5.8854090e-07   9.9999999e-01
   8.1050000e+01   5.8923165e-07   9.9999999e-01
   8.1100000e+01   5.8992281e-07   9.9999999e-01
   8.1150000e+01   5.9061438e-07   9.9999999e-01
   8.1200000e+01   5.9130635e-07   9.9999999e-01
   8.1250000e+01   5.9199872e-07   9.9999999e-01
   8.1300000e+01   5.9269149e-07   9.9999999e-01
   8.1350000e+01   5.9338467e-07   9.9999999e-01
   8.1400000e+01   5.9407826e-07   9.9999999e-01
   8.1450000e+01   5.9477225e-07   9.9999999e-01
   8.1500000e+01   5.9546664e-07   9.9999999e-01
   8.1550000e+01   5.9616144e-07   9.9999999e-01
   8.1600000e+01   5.9685664e-07   9.9999999e-01
   8.1650000e+01   5.9755224e-07   9.9999999e-01
   8.1700000e+01   5.9824825e-07   9.9999999e-01
   8.1750000e+01   5.9894466e-07   9.9999999e-01
   8.1800000e+01   5.9964148e-07   9.9999999e-01
   8.1850000e+01   6.0033870e-07   9.9999999e-01
   8.1900000e+01   6.0103632e-07   9.9999999e-01
   8.1950000e+01   6.0173435e-07   9.9999999e-01
   8.2000000e+01   6.0243278e-07   9.9999999e-01
   8.2050000e+01   6.0313162e-07   9.9999999e-01
   8.2100000e+01   6.0383086e-07   9.9999999e-01
   8.2150000e+01   6.0453051e-07   9.9999999e-01
   8.2200000e+01   6.0523055e-07   9.9999999e-01
   8.2250000e+01   6.0593101e-07   9.9999999e-01
   8.2300000e+01   6.0663186e-07   9.9999999e-01
   8.2350000e+01   6.0733313e-07   9.9999999e-01
   8.2400000e+01   6.0803479e-07   9.9999999e-01
   8.2450000e+01   6.0873686e-07   9.9999999e-01
   8.2500000e+01   6.0943933e-07   9.9999999e-01
   8.2550000e+01   6.1014221e-07   9.9999999e-01
   8.2600000e+01   6.1084549e-07   9.9999999e-01
   8.2650000e+01   6.1154918e-07   9.9999999e-01
   8.2700000e+01   6.1225327e-07   9.9999999e-01
   8.2750000e+01   6.1295776e-07   9.9999999e-01
   8.2800000e+01   6.1366266e-07   9.9999999e-01
   8.2850000e+01   6.1436796e-07   9.9999999e-01
   8.2900000e+01   6.1507366e-07   9.9999999e-01
   8.2950000e+01   6.1577977e-07   9.9999999e-01
   8.3000000e+01   6.1648629e-07   9.9999999e-01
   8.3050000e+01   6.1719320e-07   9.9999999e-01
   8.3100000e+01   6.1790053e-07   9.9999999e-01
   8.3150000e+01   6.1860825e-07   9.9999999e-01
   8.3200000e+01   6.1931638e-07   9.9999999e-01
   8.3250000e+01   6.2002492e-07   9.9999999e-01
   8.3300000e+01   6.2073385e-07   9.9999999e-01
   8.3350000e+01   6.2144319e-07   9.9999999e-01
   8.3400000e+01   6.2215294e-07   9.9999999e-01
   8.3450000e+01   6.2286309e-07   9.9999999e-01
   8.3500000e+01   6.2357364e-07   9.9999999e-01
   8.3550000e+01   6.2428460e-07   9.9999999e-01
   8.3600000e+01   6.2499596e-07   9.9999999e-01
   8.3650000e+01   6.2570773e-07   9.9999999e-01
   8.3700000e+01   6.2641990e-07   9.9999999e-01
   8.3750000e+01   6.2713248e-07   9.9999999e-01
   8.3800000e+01   6.2784545e-07   9.9999999e-01
   8.3850000e+01   6.2855884e-07   9.9999999e-01
   8.3900000e+01   6.2927262e-07   9.9999999e-01
   8.3950000e+01   6.2998681e-07   9.9999999e-01
   8.4000000e+01   6.3070141e-07   9.9999999e-01
   8.4050000e+01   6.3141640e-07   9.9999999e-01
   8.4100000e+01   6.3213181e-07   9.9999999e-01
   8.4150000e+01   6.3284761e-07   9.9999999e-01
   8.4200000e+01   6.3356382e-07   9.9999999e-01
   8.4250000e+01   6.3428044e-07   9.9999999e-01
   8.4300000e+01   6.3499746e-07   9.9999999e-01
   8.4350000e+01   6.3571488e-07   9.9999999e-01
   8.4400000e+01   6.3643271e-07   9.9999999e-01
   8.4450000e+01   6.3715094e-07   9.9999999e-01
   8.4500000e+01   6.3786957e-07   9.9999999e-01
   8.4550000e+01   6.3858861e-07   9.9999999e-01
   8.4600000e+01   6.3930805e-07   9.9999999e-01
   8.4650000e+01   6.4002790e-07   9.9999999e-01
   8.4700000e+01   6.4074815e-07   9.9999999e-01
   8.4750000e+01   6.4146881e-07   9.9999999e-01
   8.4800000e+01   6.4218987e-07   9.9999999e-01
   8.4850000e+01   6.4291133e-07   9.9999999e-01
   8.4900000e+01   6.4363320e-07   9.9999999e-01
   8.4950000e+01   6.4435547e-07   9.9999999e-01
   8.5000000e+01   6.4507814e-07   9.9999999e-01
   8.5050000e+01   6.4580122e-07   9.9999999e-01
   8.5100000e+01   6.4652471e-07   9.9999999e-01
   8.5150000e+01   6.4724859e-07   9.9999999e-01
   8.5200000e+01   6.4797288e-07   9.9999999e-01
   8.5250000e+01   6.4869758e-07   9.9999999e-01
   8.5300000e+01   6.4942268e-07   9.9999999e-01
   8.5350000e+01   6.5014818e-07   9.9999999e-01
   8.5400000e+01   6.5087409e-07   9.9999999e-01
   8.5450000e+01   6.5160040e-07   9.9999999e-01
   8.5500000e+01   6.5232712e-07   9.9999999e-01
   8.5550000e+01   6.5305424e-07   9.9999999e-01
   8.5600000e+01   6.5378176e-07   9.9999999e-01
   8.5650000e+01   6.5450969e-07   9.9999999e-01
   8.5700000e+01   6.5523802e-07   9.9999999e-01
   8.5750000e+01   6.5596676e-07   9.9999999e-01
   8.5800000e+01   6.5669590e-07   9.9999999e-01
   8.5850000e+01   6.5742544e-07   9.9999999e-01
   8.5900000e+01   6.5815539e-07   9.9999999e-01
   8.5950000e+01   6.5888574e-07   9.9999999e-01
   8.6000000e+01   6.5961650e-07   9.9999999e-01
   8.6050000e+01   6.6034766e-07   9.9999999e-01
   8.6100000e+01   6.6107922e-07   9.9999999e-01
   8.6150000e+01   6.6181119e-07   9.9999999e-01
   8.6200000e+01   6.6254356e-07   9.9999999e-01
   8.6250000e+01   6.6327634e-07   9.9999999e-01
   8.6300000e+01   6.6400952e-07   9.9999999e-01
   8.6350000e+01   6.6474310e-07   9.9999999e-01
   8.6400000e+01   6.6547709e-07   9.9999999e-01
   8.6450000e+01   6.6621148e-07   9.9999999e-01
   8.6500000e+01   6.6694628e-07   9.9999999e-01
   8.6550000e+01   6.6768148e-07   9.9999999e-01
   8.6600000e+01   6.6841708e-07   9.9999999e-01
   8.6650000e+01   6.6915309e-07   9.9999999e-01
   8.6700000e+01   6.6988951e-07   9.9999999e-01
   8.6750000e+01   6.7062632e-07   9.9999999e-01
   8.6800000e+01   6.7136354e-07   9.9999999e-01
   8.6850000e+01   6.7210117e-07   9.9999999e-01
   8.6900000e+01   6.7283920e-07   9.9999999e-01
   8.6950000e+01   6.7357763e-07   9.9999999e-01
   8.7000000e+01   6.7431647e-07   9.9999999e-01
   8.7050000e+01   6.7505571e-07   9.9999999e-01
   8.7100000e+01   6.7579535e-07   9.9999999e-01
   8.7150000e+01   6.7653540e-07   9.9999999e-01
   8.7200000e+01   6.7727586e-07   9.9999999e-01
   8.7250000e+01   6.7801671e-07   9.9999999e-01
   8.7300000e+01   6.7875797e-07   9.9999999e-01
   8.7350000e+01   6.7949964e-07   9.9999999e-01
   8.7400000e+01   6.8024171e-07   9.9999999e-01
   8.7450000e+01   6.8098418e-07   9.9999999e-01
   8.7500000e+01   6.8172706e-07   9.9999999e-01
   8.7550000e+01   6.8247034e-07   9.9999999e-01
   8.7600000e+01   6.8321403e-07   9.9999999e-01
   8.7650000e+01   6.8395812e-07   9.9999999e-01
   8.7700000e+01   6.8470261e-07   9.9999999e-01
   8.7750000e+01   6.8544751e-07   9.9999999e-01
   8.7800000e+01   6.8619281e-07   9.9999999e-01
   8.7850000e+01   6.8693851e-07   9.9999999e-01
   8.7900000e+01   6.8768462e-07   9.9999999e-01
   8.7950000e+01   6.8843114e-07   9.9999999e-01
   8.8000000e+01   6.8917805e-07   9.9999999e-01
   8.8050000e+01   6.8992538e-07   9.9999999e-01
   8.8100000e+01   6.9067310e-07   9.9999999e-01
   8.8150000e+01   6.9142123e-07   9.9999999e-01
   8.8200000e+01   6.9216977e-07   9.9999999e-01
   8.8250000e+01   6.9291870e-07   9.9999999e-01
   8.8300000e+01   6.9366805e-07   9.9999999e-01
   8.8350000e+01   6.9441779e-07   9.9999999e-01
   8.8400000e+01   6.9516794e-07   9.9999999e-01
   8.8450000e+01   6.9591850e-07   9.9999999e-01
   8.8500000e+01   6.9666946e-07   9.9999999e-01
   8.8550000e+01   6.9742082e-07   9.9999999e-01
   8.8600000e+01   6.9817258e-07   9.9999999e-01
   8.8650000e+01   6.9892475e-07   9.9999999e-01
   8.8700000e+01   6.9967733e-07   9.9999999e-01
   8.8750000e+01   7.0043031e-07   9.9999999e-01
   8.8800000e+01   7.0118369e-07   9.9999999e-01
   8.8850000e+01   7.0193748e-07   9.9999999e-01
   8.8900000e+01   7.0269167e-07   9.9999999e-01
   8.8950000e+01   7.0344626e-07   9.9999999e-01
   8.9000000e+01   7.0420126e-07   9.9999999e-01
   8.9050000e+01   7.0495666e-07   9.9999999e-01
   8.9100000e+01   7.0571247e-07   9.9999999e-01
   8.9150000e+01   7.0646868e-07   9.9999999e-01
   8.9200000e+01   7.0722529e-07   9.9999999e-01
   8.9250000e+01   7.0798231e-07   9.9999999e-01
   8.9300000e+01   7.0873974e-07   9.9999999e-01
   8.9350000e+01   7.0949756e-07   9.9999999e-01
   8.9400000e+01   7.1025579e-07   9.9999999e-01
   8.9450000e+01   7.1101443e-07   9.9999999e-01
   8.9500000e+01   7.1177347e-07   9.9999999e-01
   8.9550000e+01   7.1253291e-07   9.9999999e-01
   8.9600000e+01   7.1329276e-07   9.9999999e-01
   8.9650000e+01   7.1405301e-07   9.9999999e-01
   8.9700000e+01   7.1481366e-07   9.9999999e-01
   8.9750000e+01   7.1557472e-07   9.9999999e-01
   8.9800000e+01   7.1633619e-07   9.9999999e-01
   8.9850000e+01   7.1709805e-07   9.9999999e-01
   8.9900000e+01   7.1786033e-07   9.9999999e-01
   8.9950000e+01   7.1862300e-07   9.9999999e-01
   9.0000000e+01   7.1938608e-07   9.9999999e-01
   9.0050000e+01   7.2014956e-07   9.9999999e-01
   9.0100000e+01   7.2091345e-07   9.9999999e-01
   9.0150000e+01   7.2167774e-07   9.9999999e-01
   9.0200000e+01   7.2244244e-07   9.9999999e-01
   9.0250000e+01   7.2320754e-07   9.9999999e-01
   9.0300000e+01   7.2397304e-07   9.9999999e-01
   9.0350000e+01   7.2473895e-07   9.9999999e-01
   9.0400000e+01   7.2550526e-07   9.9999999e-01
   9.0450000e+01   7.2627198e-07   9.9999999e-01
   9.0500000e+01   7.2703910e-07   9.9999999e-01
   9.0550000e+01   7.2780662e-07   9.9999999e-01
   9.0600000e+01   7.2857455e-07   9.9999999e-01
   9.0650000e+01   7.2934288e-07   9.9999999e-01
   9.0700000e+01   7.3011162e-07   9.9999999e-01
   9.0750000e+01   7.3088076e-07   9.9999999e-01
   9.0800000e+01   7.3165030e-07   9.9999999e-01
   9.0850000e+01   7.3242025e-07   9.9999999e-01
   9.0900000e+01   7.3319060e-07   9.9999999e-01
   9.0950000e+01   7.3396136e-07   9.9999999e-01
   9.1000000e+01   7.3473252e-07   9.9999999e-01
   9.1050000e+01   7.3550408e-07   9.9999999e-01
   9.1100000e+01   7.3627605e-07   9.9999999e-01
   9.1150000e+01   7.3704843e-07   9.9999999e-01
   9.1200000e+01   7.3782120e-07   9.9999999e-01
   9.1250000e+01   7.3859438e-07   9.9999999e-01
   9.1300000e+01   7.3936797e-07   9.9999999e-01
   9.1350000e+01   7.4014196e-07   9.9999999e-01
   9.1400000e+01   7.4091635e-07   9.9999999e-01
   9.1450000e+01   7.4169114e-07   9.9999999e-01
   9.1500000e+01   7.4246635e-07   9.9999999e-01
   9.1550000e+01   7.4324195e-07   9.9999999e-01
   9.1600000e+01   7.4401796e-07   9.9999999e-01
   9.1650000e+01   7.4479437e-07   9.9999999e-01
   9.1700000e+01   7.4557119e-07   9.9999999e-01
   9.1750000e+01   7.4634841e-07   9.9999999e-01
   9.1800000e+01   7.4712604e-07   9.9999999e-01
   9.1850000e+01   7.4790406e-07   9.9999999e-01
   9.1900000e+01   7.4868250e-07   9.9999999e-01
   9.1950000e+01   7.4946133e-07   9.9999999e-01
   9.2000000e+01   7.5024058e-07   9.9999999e-01
   9.2050000e+01   7.5102022e-07   9.9999999e-01
   9.2100000e+01   7.5180027e-07   9.9999999e-01
   9.2150000e+01   7.5258072e-07   9.9999999e-01
   9.2200000e+01   7.5336158e-07   9.9999999e-01
   9.2250000e+01   7.5414284e-07   9.9999999e-01
   9.2300000e+01   7.5492451e-07   9.9999999e-01
   9.2350000e+01   7.5570658e-07   9.9999999e-01
   9.2400000e+01   7.5648905e-07   9.9999999e-01
   9.2450000e+01   7.5727193e-07   9.9999999e-01
   9.2500000e+01   7.5805521e-07   9.9999999e-01
   9.2550000e+01   7.5883890e-07   9.9999999e-01
   9.2600000e+01   7.5962299e-07   9.9999999e-01
   9.2650000e+01   7.6040748e-07   9.9999999e-01
   9.2700000e+01   7.6119238e-07   9.9999999e-01
   9.2750000e+01   7.6197768e-07   9.9999999e-01
   9.2800000e+01   7.6276339e-07   9.9999999e-01
   9.2850000e+01   7.6354950e-07   9.9999998e-01
   9.2900000e+01   7.6433601e-07   9.9999998e-01
   9.2950000e+01   7.6512293e-07   9.9999998e-01
   9.3000000e+01   7.6591025e-07   9.9999998e-01
   9.3050000e+01   7.6669798e-07   9.9999998e-01
   9.3100000e+01   7.6748611e-07   9.9999998e-01
   9.3150000e+01   7.6827464e-07   9.9999998e-01
   9.3200000e+01   7.6906358e-07   9.9999998e-01
   9.3250000e+01   7.6985292e-07   9.9999998e-01
   9.3300000e+01   7.7064267e-07   9.9999998e-01
   9.3350000e+01   7.7143282e-07   9.9999998e-01
   9.3400000e+01   7.7222337e-07   9.9999998e-01
   9.3450000e+01   7.7301433e-07   9.9999998e-01
   9.3500000e+01   7.7380569e-07   9.9999998e-01
   9.3550000e+01   7.7459746e-07   9.9999998e-01
   9.3600000e+01   7.7538963e-07   9.9999998e-01
   9.3650000e+01   7.7618221e-07   9.9999998e-01
   9.3700000e+01   7.7697518e-07   9.9999998e-01
   9.3750000e+01   7.7776857e-07   9.9999998e-01
   9.3800000e+01   7.7856235e-07   9.9999998e-01
   9.3850000e+01   7.7935654e-07   9.9999998e-01
   9.3900000e+01   7.8015114e-07   9.9999998e-01
   9.3950000e+01   7.8094614e-07   9.9999998e-01
   9.4000000e+01   7.8174154e-07   9.9999998e-01
   9.4050000e+01   7.8253735e-07   9.9999998e-01
   9.4100000e+01   7.8333356e-07   9.9999998e-01
   9.4150000e+01   7.8413017e-07   9.9999998e-01
   9.4200000e+01   7.8492719e-07   9.9999998e-01
   9.4250000e+01   7.8572462e-07   9.9999998e-01
   9.4300000e+01   7.8652244e-07   9.9999998e-01
   9.4350000e+01   7.8732068e-07   9.9999998e-01
   9.4400000e+01   7.8811931e-07   9.9999998e-01
   9.4450000e+01   7.8891835e-07   9.9999998e-01
   9.4500000e+01   7.8971779e-07   9.9999998e-01
   9.4550000e+01   7.9051764e-07   9.9999998e-01
   9.4600000e+01   7.9131789e-07   9.9999998e-01
   9.4650000e+01   7.9211855e-07   9.9999998e-01
   9.4700000e+01   7.9291961e-07   9.9999998e-01
   9.4750000e+01   7.9372107e-07   9.9999998e-01
   9.4800000e+01   7.9452294e-07   9.9999998e-01
   9.4850000e+01   7.9532521e-07   9.9999998e-01
   9.4900000e+01   7.9612789e-07   9.9999998e-01
   9.4950000e+01   7.9693097e-07   9.9999998e-01
   9.5000000e+01   7.9773445e-07   9.9999998e-01
   9.5050000e+01   7.9853834e-07   9.9999998e-01
   9.5100000e+01   7.9934263e-07   9.9999998e-01
   9.5150000e+01   8.0014733e-07   9.9999998e-01
   9.5200000e+01   8.0095243e-07   9.9999998e-01
   9.5250000e+01   8.0175793e-07   9.9999998e-01
   9.5300000e+01   8.0256384e-07   9.9999998e-01
   9.5350000e+01   8.0337015e-07   9.9999998e-01
   9.5400000e+01   8.0417687e-07   9.9999998e-01
   9.5450000e+01   8.0498399e-07   9.9999998e-01
   9.5500000e+01   8.0579151e-07   9.9999998e-01
   9.5550000e+01   8.0659944e-07   9.9999998e-01
   9.5600000e+01   8.0740777e-07   9.9999998e-01
   9.5650000e+01   8.0821651e-07   9.9999998e-01
   9.5700000e+01   8.0902565e-07   9.9999998e-01
   9.5750000e+01   8.0983519e-07   9.9999998e-01
   9.5800000e+01   8.1064514e-07   9.9999998e-01
   9.5850000e+01   8.1145549e-07   9.9999998e-01
   9.5900000e+01   8.1226625e-07   9.9999998e-01
   9.5950000e+01   8.1307741e-07   9.9999998e-01
   9.6000000e+01   8.1388898e-07   9.9999998e-01
   9.6050000e+01   8.1470095e-07   9.9999998e-01
   9.6100000e+01   8.1551332e-07   9.9999998e-01
   9.6150000e+01   8.1632609e-07   9.9999998e-01
   9.6200000e+01   8.1713928e-07   9.9999998e-01
   9.6250000e+01   8.1795286e-07   9.9999998e-01
   9.6300000e+01   8.1876685e-07   9.9999998e-01
   9.6350000e+01   8.1958124e-07   9.9999998e-01
   9.6400000e+01   8.2039604e-07   9.9999998e-01
   9.6450000e+01   8.2121124e-07   9.9999998e-01
   9.6500000e+01   8.2202685e-07   9.9999998e-01
   9.6550000e+01   8.2284286e-07   9.9999998e-01
   9.6600000e+01   8.2365927e-07   9.9999998e-01
   9.6650000e+01   8.2447609e-07   9.9999998e-01
   9.6700000e+01   8.2529331e-07   9.9999998e-01
   9.6750000e+01   8.2611093e-07   9.9999998e-01
   9.6800000e+01   8.2692896e-07   9.9999998e-01
   9.6850000e+01   8.2774739e-07   9.9999998e-01
   9.6900000e+01   8.2856623e-07   9.9999998e-01
   9.6950000e+01   8.2938547e-07   9.9999998e-01
   9.7000000e+01   8.3020512e-07   9.9999998e-01
   9.7050000e+01   8.3102517e-07   9.9999998e-01
   9.7100000e+01   8.3184562e-07   9.9999998e-01
   9.7150000e+01   8.3266648e-07   9.9999998e-01
   9.7200000e+01   8.3348774e-07   9.9999998e-01
   9.7250000e+01   8.3430941e-07   9.9999998e-01
   9.7300000e+01   8.3513148e-07   9.9999998e-01
   9.7350000e+01   8.3595395e-07   9.9999998e-01
   9.7400000e+01   8.3677683e-07   9.9999998e-01
   9.7450000e+01   8.3760011e-07   9.9999998e-01
   9.7500000e+01   8.3842380e-07   9.9999998e-01
   9.7550000e+01   8.3924789e-07   9.9999998e-01
   9.7600000e+01   8.4007238e-07   9.9999998e-01
   9.7650000e+01   8.4089728e-07   9.9999998e-01
   9.7700000e+01   8.4172258e-07   9.9999998e-01
   9.7750000e+01   8.4254829e-07   9.9999998e-01
   9.7800000e+01   8.4337440e-07   9.9999998e-01
   9.7850000e+01   8.4420091e-07   9.9999998e-01
   9.7900000e+01   8.4502783e-07   9.9999998e-01
   9.7950000e+01   8.4585515e-07   9.9999998e-01
   9.8000000e+01   8.4668288e-07   9.9999998e-01
   9.8050000e+01   8.4751101e-07   9.9999998e-01
   9.8100000e+01   8.4833954e-07   9.9999998e-01
   9.8150000e+01   8.4916848e-07   9.9999998e-01
   9.8200000e+01   8.4999783e-07   9.9999998e-01
   9.8250000e+01   8.5082757e-07   9.9999998e-01
   9.8300000e+01   8.5165772e-07   9.9999998e-01
   9.8350000e+01   8.5248828e-07   9.9999998e-01
   9.8400000e+01   8.5331924e-07   9.9999998e-01
   9.8450000e+01   8.5415060e-07   9.9999998e-01
   9.8500000e+01   8.5498237e-07   9.9999998e-01
   9.8550000e+01   8.5581454e-07   9.9999998e-01
   9.8600000e+01   8.5664711e-07   9.9999998e-01
   9.8650000e+01   8.5748009e-07   9.9999998e-01
   9.8700000e+01   8.5831347e-07   9.9999998e-01
   9.8750000e+01   8.5914726e-07   9.9999998e-01
   9.8800000e+01   8.5998145e-07   9.9999998e-01
   9.8850000e+01   8.6081605e-07   9.9999998e-01
   9.8900000e+01   8.6165105e-07   9.9999998e-01
   9.8950000e+01   8.6248645e-07   9.9999998e-01
   9.9000000e+01   8.6332226e-07   9.9999998e-01
   9.9050000e+01   8.6415847e-07   9.9999998e-01
   9.9100000e+01   8.6499508e-07   9.9999998e-01
   9.9150000e+01   8.6583210e-07   9.9999998e-01
   9.9200000e+01   8.6666953e-07   9.9999998e-01
   9.9250000e+01   8.6750735e-07   9.9999998e-01
   9.9300000e+01   8.6834558e-07   9.9999998e-01
   9.9350000e+01   8.6918422e-07   9.9999998e-01
   9.9400000e+01   8.7002326e-07   9.9999998e-01
   9.9450000e+01   8.7086270e-07   9.9999998e-01
   9.9500000e+01   8.7170255e-07   9.9999998e-01
   9.9550000e+01   8.7254280e-07   9.9999998e-01
   9.9600000e+01   8.7338346e-07   9.9999998e-01
   9.9650000e+01   8.7422452e-07   9.9999998e-01
   9.9700000e+01   8.7506598e-07   9.9999998e-01
   9.9750000e+01   8.7590785e-07   9.9999998e-01
   9.9800000e+01   8.7675012e-07   9.9999998e-01
   9.9850000e+01   8.7759280e-07   9.9999998e-01
   9.9900000e+01   8.7843588e-07   9.9999998e-01
   9.9950000e+01   8.7927936e-07   9.9999998e-01
   1.0000000e+02   8.8012325e-07   9.9999998e-01
   1.0000000e+02   8.8012325e-07   9.9999998e-01


==> numerical_results/Oscillator/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=4_Predictor=Taylor_oscillator_Tend=100_nonlin=1_damped_newton_backslash_Nt=200_norm=l2.csv <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e-01   2.8070746e-03   9.9735211e-01
   1.0000000e+00   6.8896602e-03   9.9463504e-01
   1.5000000e+00   1.2348017e-02   9.9184475e-01
   2.0000000e+00   1.9254820e-02   9.8897685e-01
   2.5000000e+00   2.7672890e-02   9.8602653e-01
   3.0000000e+00   3.7662238e-02   9.8298849e-01
   3.5000000e+00   4.9283256e-02   9.7985691e-01
   4.0000000e+00   6.2598390e-02   9.7662534e-01
   4.5000000e+00   7.7673158e-02   9.7328663e-01
   5.0000000e+00   9.4576872e-02   9.6983282e-01
   5.5000000e+00   1.1338323e-01   9.6625499e-01
   6.0000000e+00   1.3417088e-01   9.6254315e-01
   6.5000000e+00   1.5702391e-01   9.5868598e-01
   7.0000000e+00   1.8203248e-01   9.5467065e-01
   7.5000000e+00   2.0929336e-01   9.5048253e-01
   8.0000000e+00   2.3891066e-01   9.4610476e-01
   8.5000000e+00   2.7099652e-01   9.4151789e-01
   9.0000000e+00   3.0567207e-01   9.3669920e-01
   9.5000000e+00   3.4306833e-01   9.3162200e-01
   1.0000000e+01   3.8332750e-01   9.2625457e-01
   1.0500000e+01   4.2660437e-01   9.2055887e-01
   1.1000000e+01   4.7306808e-01   9.1448870e-01
   1.1500000e+01   5.2290442e-01   9.0798711e-01
   1.2000000e+01   5.7631870e-01   9.0098287e-01
   1.2500000e+01   6.3353967e-01   8.9338516e-01
   1.3000000e+01   6.9482486e-01   8.8507564e-01
   1.3500000e+01   7.6046835e-01   8.7589600e-01
   1.4000000e+01   8.3081227e-01   8.6562771e-01
   1.4500000e+01   9.0626519e-01   8.5395698e-01
   1.5000000e+01   9.8733289e-01   8.4041010e-01
   1.5500000e+01   1.0746743e+00   8.2422341e-01
   1.6000000e+01   1.1692136e+00   8.0404947e-01
   1.6500000e+01   1.2723957e+00   7.7717628e-01
   1.7000000e+01   1.3868907e+00   7.3686065e-01
   1.7500000e+01   1.5191320e+00   6.5782862e-01
   1.8000000e+01   1.7070576e+00   5.1053842e-01
   1.8500000e+01   9.8299856e-01   1.3513700e-01
   1.9000000e+01   1.4676432e+00   4.2924047e-01
   1.9500000e+01   1.4637492e+00   3.2546098e-01
   2.0000000e+01   1.1103835e+00   4.5324496e-01
   2.0500000e+01   6.7217120e-01   2.1396886e-01
   2.1000000e+01   5.6869142e-01   6.0679713e-01
   2.1500000e+01   1.0355794e+00   1.2061267e-01
   2.2000000e+01   1.6445736e+00   4.6263516e-01
   2.2500000e+01   8.4154326e-01   1.7081500e-01
   2.3000000e+01   1.0117394e+00   2.5942406e-01
   2.3500000e+01   5.6098514e-01   4.1523336e-01
   2.4000000e+01   1.4586910e+00   2.1063808e-01
   2.4500000e+01   1.2981922e+00   4.2281061e-01
   2.5000000e+01   6.6396930e-01   1.4549730e-01
   2.5500000e+01   4.9270860e-01   5.0173610e-01
   2.6000000e+01   1.0946116e+00   1.2091270e-01
   2.6500000e+01   1.4213318e+00   1.8063058e-01
   2.7000000e+01   1.4041993e+00   5.4866186e-01
   2.7500000e+01   1.2850750e+00   1.3160452e-01
   2.8000000e+01   1.5080213e+00   2.8207105e-01
   2.8500000e+01   1.2007085e+00   4.4301931e-01
   2.9000000e+01   3.3515278e-01   4.4612525e-01
   2.9500000e+01   1.1874901e+00   1.5588853e-01
   3.0000000e+01   1.4826916e+00   4.3813743e-01
   3.0500000e+01   6.3072737e-01   1.6903253e-01
   3.1000000e+01   1.4312423e+00   4.5153935e-01
   3.1500000e+01   5.3903512e-01   2.1827996e-01
   3.2000000e+01   1.1399051e+00   5.3849433e-01
   3.2500000e+01   7.5330634e-01   1.2945359e-01
   3.3000000e+01   9.7418860e-01   1.7619530e-01
   3.3500000e+01   1.6938794e+00   4.8341175e-01
   3.4000000e+01   7.9259833e-01   1.8123714e-01
   3.4500000e+01   8.5420800e-01   1.7695055e-01
   3.5000000e+01   1.3954782e+00   5.8378513e-01
   3.5500000e+01   1.2681085e+00   1.2036710e-01
   3.6000000e+01   1.0686776e+00   3.5437107e-01
   3.6500000e+01   6.6553908e-01   1.8256538e-01
   3.7000000e+01   1.6231765e+00   6.3311089e-01
   3.7500000e+01   1.2447879e+00   1.6205338e-01
   3.8000000e+01   2.7385607e-01   5.3270618e-01
   3.8500000e+01   1.2414525e+00   1.1647665e-01
   3.9000000e+01   4.5743759e-01   5.1260635e-01
   3.9500000e+01   9.7626974e-01   2.0164146e-01
   4.0000000e+01   1.2950061e+00   4.4805855e-01
   4.0500000e+01   7.1966060e-01   1.3401801e-01
   4.1000000e+01   1.0929996e+00   4.4747152e-01
   4.1500000e+01   8.1352889e-01   1.3660338e-01
   4.2000000e+01   1.1452472e+00   4.3821140e-01
   4.2500000e+01   3.5503319e-01   4.2280514e-01
   4.3000000e+01   1.6689709e+00   5.7947222e-01
   4.3500000e+01   1.0391661e+00   1.4266487e-01
   4.4000000e+01   1.5977954e+00   3.6846023e-01
   4.4500000e+01   7.1127898e-01   1.4563714e-01
   4.5000000e+01   5.4895107e-01   3.5737122e-01
   4.5500000e+01   1.2628882e+00   1.9945034e-01
   4.6000000e+01   1.2069320e+00   1.4280412e-01
   4.6500000e+01   1.0114441e+00   4.4048812e-01
   4.7000000e+01   1.5826714e+00   4.5622538e-01
   4.7500000e+01   1.3652769e+00   2.0381057e-01
   4.8000000e+01   5.8778499e-01   3.4776440e-01
   4.8500000e+01   9.5620896e-01   4.4774862e-01
   4.9000000e+01   1.3999898e+00   1.6078689e-01
   4.9500000e+01   6.3448030e-01   1.3393870e-01
   5.0000000e+01   3.1898056e-01   4.6382788e-01
   5.0500000e+01   1.2260644e+00   1.4540442e-01
   5.1000000e+01   1.5495426e+00   1.1398774e+00
   5.1500000e+01   1.5900612e+00   1.1390961e+00
   5.2000000e+01   1.6289097e+00   1.1383100e+00
   5.2500000e+01   1.6660735e+00   1.1375190e+00
   5.3000000e+01   1.7015406e+00   1.1367230e+00
   5.3500000e+01   1.7353013e+00   1.1359220e+00
   5.4000000e+01   1.7673486e+00   1.1351160e+00
   5.4500000e+01   1.7976778e+00   1.1343047e+00
   5.5000000e+01   1.8262867e+00   1.1334883e+00
   5.5500000e+01   1.8531752e+00   1.1326665e+00
   5.6000000e+01   1.8783457e+00   1.1318394e+00
   5.6500000e+01   1.9018026e+00   1.1310067e+00
   5.7000000e+01   1.9235525e+00   1.1301686e+00
   5.7500000e+01   1.9436043e+00   1.1293248e+00
   5.8000000e+01   1.9619686e+00   1.1284754e+00
   5.8500000e+01   1.9786582e+00   1.1276201e+00
   5.9000000e+01   1.9936876e+00   1.1267590e+00
   5.9500000e+01   2.0070733e+00   1.1258919e+00
   6.0000000e+01   2.0188335e+00   1.1250188e+00
   6.0500000e+01   2.0289880e+00   1.1241396e+00
   6.1000000e+01   2.0375583e+00   1.1232541e+00
   6.1500000e+01   2.0445675e+00   1.1223622e+00
   6.2000000e+01   2.0500402e+00   1.1214640e+00
   6.2500000e+01   2.0540024e+00   1.1205592e+00
   6.3000000e+01   2.0564813e+00   1.1196478e+00
   6.3500000e+01   2.0575055e+00   1.1187296e+00
   6.4000000e+01   2.0571050e+00   1.1178046e+00
   6.4500000e+01   2.0553106e+00   1.1168726e+00
   6.5000000e+01   2.0521543e+00   1.1159336e+00
   6.5500000e+01   2.0476692e+00   1.1149873e+00
   6.6000000e+01   2.0418894e+00   1.1140338e+00
   6.6500000e+01   2.0348495e+00   1.1130728e+00
   6.7000000e+01   2.0265853e+00   1.1121042e+00
   6.7500000e+01   2.0171331e+00   1.1111280e+00
   6.8000000e+01   2.0065301e+00   1.1101439e+00
   6.8500000e+01   1.9948139e+00   1.1091518e+00
   6.9000000e+01   1.9820227e+00   1.1081516e+00
   6.9500000e+01   1.9681952e+00   1.1071432e+00
   7.0000000e+01   1.9533705e+00   1.1061264e+00
   7.0500000e+01   1.9375883e+00   1.1051011e+00
   7.1000000e+01   1.9208882e+00   1.1040670e+00
   7.1500000e+01   1.9033104e+00   1.1030240e+00
   7.2000000e+01   1.8848951e+00   1.1019720e+00
   7.2500000e+01   1.8656828e+00   1.1009108e+00
   7.3000000e+01   1.8457141e+00   1.0998402e+00
   7.3500000e+01   1.8250294e+00   1.0987600e+00
   7.4000000e+01   1.8036695e+00   1.0976701e+00
   7.4500000e+01   1.7816749e+00   1.0965703e+00
   7.5000000e+01   1.7590859e+00   1.0954602e+00
   7.5500000e+01   1.7359432e+00   1.0943398e+00
   7.6000000e+01   1.7122867e+00   1.0932089e+00
   7.6500000e+01   1.6881565e+00   1.0920672e+00
   7.7000000e+01   1.6635923e+00   1.0909144e+00
   7.7500000e+01   1.6386337e+00   1.0897504e+00
   7.8000000e+01   1.6133199e+00   1.0885750e+00
   7.8500000e+01   1.5876896e+00   1.0873878e+00
   7.9000000e+01   1.5617816e+00   1.0861886e+00
   7.9500000e+01   1.5356338e+00   1.0849772e+00
   8.0000000e+01   1.5092840e+00   1.0837532e+00
   8.0500000e+01   1.4827695e+00   1.0825164e+00
   8.1000000e+01   1.4561273e+00   1.0812665e+00
   8.1500000e+01   1.4293936e+00   1.0800032e+00
   8.2000000e+01   1.4026046e+00   1.0787262e+00
   8.2500000e+01   1.3757957e+00   1.0774351e+00
   8.3000000e+01   1.3490018e+00   1.0761297e+00
   8.3500000e+01   1.3222574e+00   1.0748094e+00
   8.4000000e+01   1.2955965e+00   1.0734741e+00
   8.4500000e+01   1.2690526e+00   1.0721233e+00
   8.5000000e+01   1.2426586e+00   1.0707566e+00
   8.5500000e+01   1.2164470e+00   1.0693736e+00
   8.6000000e+01   1.1904498e+00   1.0679739e+00
   8.6500000e+01   1.1646984e+00   1.0665570e+00
   8.7000000e+01   1.1392237e+00   1.0651225e+00
   8.7500000e+01   1.1140563e+00   1.0636699e+00
   8.8000000e+01   1.0892262e+00   1.0621987e+00
   8.8500000e+01   1.0647628e+00   1.0607083e+00
   8.9000000e+01   1.0406954e+00   1.0591982e+00
   8.9500000e+01   1.0170526e+00   1.0576679e+00
   9.0000000e+01   9.9386268e-01   1.0561168e+00
   9.0500000e+01   9.7115360e-01   1.0545441e+00
   9.1000000e+01   9.4895290e-01   1.0529494e+00
   9.1500000e+01   9.2728780e-01   1.0513318e+00
   9.2000000e+01   9.0618524e-01   1.0496906e+00
   9.2500000e+01   8.8567189e-01   1.0480252e+00
   9.3000000e+01   8.6577418e-01   1.0463347e+00
   9.3500000e+01   8.4651833e-01   1.0446183e+00
   9.4000000e+01   8.2793042e-01   1.0428750e+00
   9.4500000e+01   8.1003641e-01   1.0411041e+00
   9.5000000e+01   7.9286216e-01   1.0393045e+00
   9.5500000e+01   7.7643351e-01   1.0374751e+00
   9.6000000e+01   7.6077631e-01   1.0356150e+00
   9.6500000e+01   7.4591648e-01   1.0337229e+00
   9.7000000e+01   7.3188004e-01   1.0317977e+00
   9.7500000e+01   7.1869317e-01   1.0298381e+00
   9.8000000e+01   7.0638230e-01   1.0278426e+00
   9.8500000e+01   6.9497410e-01   1.0258099e+00
   9.9000000e+01   6.8449560e-01   1.0237385e+00
   9.9500000e+01   6.7497422e-01   1.0216266e+00
   1.0000000e+02   6.6643784e-01   1.0194726e+00


==> numerical_results/Oscillator/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=4_Predictor=Taylor_oscillator_Tend=100_nonlin=1_damped_newton_backslash_Nt=500_norm=l2.csv <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e-01   8.5667910e-07   9.9999938e-01
   4.0000000e-01   1.8298902e-06   9.9999876e-01
   6.0000000e-01   2.9211089e-06   9.9999813e-01
   8.0000000e-01   4.1314750e-06   9.9999751e-01
   1.0000000e+00   5.4618812e-06   9.9999689e-01
   1.2000000e+00   6.9130350e-06   9.9999627e-01
   1.4000000e+00   8.4855040e-06   9.9999564e-01
   1.6000000e+00   1.0179748e-05   9.9999502e-01
   1.8000000e+00   1.1996143e-05   9.9999440e-01
   2.0000000e+00   1.3935000e-05   9.9999378e-01
   2.2000000e+00   1.5996578e-05   9.9999315e-01
   2.4000000e+00   1.8181093e-05   9.9999253e-01
   2.6000000e+00   2.0488728e-05   9.9999191e-01
   2.8000000e+00   2.2919640e-05   9.9999129e-01
   3.0000000e+00   2.5473961e-05   9.9999066e-01
   3.2000000e+00   2.8151806e-05   9.9999004e-01
   3.4000000e+00   3.0953275e-05   9.9998942e-01
   3.6000000e+00   3.3878454e-05   9.9998880e-01
   3.8000000e+00   3.6927417e-05   9.9998817e-01
   4.0000000e+00   4.0100232e-05   9.9998755e-01
   4.2000000e+00   4.3396956e-05   9.9998693e-01
   4.4000000e+00   4.6817642e-05   9.9998631e-01
   4.6000000e+00   5.0362334e-05   9.9998569e-01
   4.8000000e+00   5.4031073e-05   9.9998506e-01
   5.0000000e+00   5.7823897e-05   9.9998444e-01
   5.2000000e+00   6.1740838e-05   9.9998382e-01
   5.4000000e+00   6.5781925e-05   9.9998320e-01
   5.6000000e+00   6.9947184e-05   9.9998257e-01
   5.8000000e+00   7.4236641e-05   9.9998195e-01
   6.0000000e+00   7.8650316e-05   9.9998133e-01
   6.2000000e+00   8.3188230e-05   9.9998071e-01
   6.4000000e+00   8.7850401e-05   9.9998008e-01
   6.6000000e+00   9.2636846e-05   9.9997946e-01
   6.8000000e+00   9.7547578e-05   9.9997884e-01
   7.0000000e+00   1.0258261e-04   9.9997822e-01
   7.2000000e+00   1.0774196e-04   9.9997759e-01
   7.4000000e+00   1.1302564e-04   9.9997697e-01
   7.6000000e+00   1.1843366e-04   9.9997635e-01
   7.8000000e+00   1.2396602e-04   9.9997573e-01
   8.0000000e+00   1.2962274e-04   9.9997510e-01
   8.2000000e+00   1.3540383e-04   9.9997448e-01
   8.4000000e+00   1.4130930e-04   9.9997386e-01
   8.6000000e+00   1.4733914e-04   9.9997324e-01
   8.8000000e+00   1.5349338e-04   9.9997261e-01
   9.0000000e+00   1.5977201e-04   9.9997199e-01
   9.2000000e+00   1.6617504e-04   9.9997137e-01
   9.4000000e+00   1.7270248e-04   9.9997075e-01
   9.6000000e+00   1.7935434e-04   9.9997012e-01
   9.8000000e+00   1.8613062e-04   9.9996950e-01
   1.0000000e+01   1.9303131e-04   9.9996888e-01
   1.0200000e+01   2.0005644e-04   9.9996826e-01
   1.0400000e+01   2.0720600e-04   9.9996763e-01
   1.0600000e+01   2.1448000e-04   9.9996701e-01
   1.0800000e+01   2.2187843e-04   9.9996639e-01
   1.1000000e+01   2.2940132e-04   9.9996577e-01
   1.1200000e+01   2.3704865e-04   9.9996514e-01
   1.1400000e+01   2.4482043e-04   9.9996452e-01
   1.1600000e+01   2.5271667e-04   9.9996390e-01
   1.1800000e+01   2.6073736e-04   9.9996328e-01
   1.2000000e+01   2.6888252e-04   9.9996265e-01
   1.2200000e+01   2.7715214e-04   9.9996203e-01
   1.2400000e+01   2.8554623e-04   9.9996141e-01
   1.2600000e+01   2.9406478e-04   9.9996079e-01
   1.2800000e+01   3.0270781e-04   9.9996016e-01
   1.3000000e+01   3.1147531e-04   9.9995954e-01
   1.3200000e+01   3.2036729e-04   9.9995892e-01
   1.3400000e+01   3.2938375e-04   9.9995830e-01
   1.3600000e+01   3.3852469e-04   9.9995767e-01
   1.3800000e+01   3.4779011e-04   9.9995705e-01
   1.4000000e+01   3.5718002e-04   9.9995643e-01
   1.4200000e+01   3.6669441e-04   9.9995581e-01
   1.4400000e+01   3.7633329e-04   9.9995518e-01
   1.4600000e+01   3.8609666e-04   9.9995456e-01
   1.4800000e+01   3.9598453e-04   9.9995394e-01
   1.5000000e+01   4.0599688e-04   9.9995332e-01
   1.5200000e+01   4.1613374e-04   9.9995269e-01
   1.5400000e+01   4.2639509e-04   9.9995207e-01
   1.5600000e+01   4.3678094e-04   9.9995145e-01
   1.5800000e+01   4.4729129e-04   9.9995083e-01
   1.6000000e+01   4.5792614e-04   9.9995020e-01
   1.6200000e+01   4.6868550e-04   9.9994958e-01
   1.6400000e+01   4.7956936e-04   9.9994896e-01
   1.6600000e+01   4.9057773e-04   9.9994833e-01
   1.6800000e+01   5.0171061e-04   9.9994771e-01
   1.7000000e+01   5.1296799e-04   9.9994709e-01
   1.7200000e+01   5.2434989e-04   9.9994647e-01
   1.7400000e+01   5.3585629e-04   9.9994584e-01
   1.7600000e+01   5.4748721e-04   9.9994522e-01
   1.7800000e+01   5.5924265e-04   9.9994460e-01
   1.8000000e+01   5.7112260e-04   9.9994398e-01
   1.8200000e+01   5.8312706e-04   9.9994335e-01
   1.8400000e+01   5.9525604e-04   9.9994273e-01
   1.8600000e+01   6.0750955e-04   9.9994211e-01
   1.8800000e+01   6.1988757e-04   9.9994149e-01
   1.9000000e+01   6.3239011e-04   9.9994086e-01
   1.9200000e+01   6.4501718e-04   9.9994024e-01
   1.9400000e+01   6.5776877e-04   9.9993962e-01
   1.9600000e+01   6.7064488e-04   9.9993900e-01
   1.9800000e+01   6.8364552e-04   9.9993837e-01
   2.0000000e+01   6.9677069e-04   9.9993775e-01
   2.0200000e+01   7.1002038e-04   9.9993713e-01
   2.0400000e+01   7.2339460e-04   9.9993650e-01
   2.0600000e+01   7.3689336e-04   9.9993588e-01
   2.0800000e+01   7.5051664e-04   9.9993526e-01
   2.1000000e+01   7.6426445e-04   9.9993464e-01
   2.1200000e+01   7.7813680e-04   9.9993401e-01
   2.1400000e+01   7.9213368e-04   9.9993339e-01
   2.1600000e+01   8.0625509e-04   9.9993277e-01
   2.1800000e+01   8.2050104e-04   9.9993215e-01
   2.2000000e+01   8.3487153e-04   9.9993152e-01
   2.2200000e+01   8.4936655e-04   9.9993090e-01
   2.2400000e+01   8.6398611e-04   9.9993028e-01
   2.2600000e+01   8.7873022e-04   9.9992966e-01
   2.2800000e+01   8.9359886e-04   9.9992903e-01
   2.3000000e+01   9.0859204e-04   9.9992841e-01
   2.3200000e+01   9.2370976e-04   9.9992779e-01
   2.3400000e+01   9.3895203e-04   9.9992716e-01
   2.3600000e+01   9.5431884e-04   9.9992654e-01
   2.3800000e+01   9.6981019e-04   9.9992592e-01
   2.4000000e+01   9.8542609e-04   9.9992530e-01
   2.4200000e+01   1.0011665e-03   9.9992467e-01
   2.4400000e+01   1.0170315e-03   9.9992405e-01
   2.4600000e+01   1.0330211e-03   9.9992343e-01
   2.4800000e+01   1.0491352e-03   9.9992281e-01
   2.5000000e+01   1.0653738e-03   9.9992218e-01
   2.5200000e+01   1.0817370e-03   9.9992156e-01
   2.5400000e+01   1.0982247e-03   9.9992094e-01
   2.5600000e+01   1.1148370e-03   9.9992032e-01
   2.5800000e+01   1.1315739e-03   9.9991969e-01
   2.6000000e+01   1.1484353e-03   9.9991907e-01
   2.6200000e+01   1.1654212e-03   9.9991845e-01
   2.6400000e+01   1.1825317e-03   9.9991782e-01
   2.6600000e+01   1.1997668e-03   9.9991720e-01
   2.6800000e+01   1.2171264e-03   9.9991658e-01
   2.7000000e+01   1.2346106e-03   9.9991596e-01
   2.7200000e+01   1.2522193e-03   9.9991533e-01
   2.7400000e+01   1.2699526e-03   9.9991471e-01
   2.7600000e+01   1.2878105e-03   9.9991409e-01
   2.7800000e+01   1.3057929e-03   9.9991347e-01
   2.8000000e+01   1.3238998e-03   9.9991284e-01
   2.8200000e+01   1.3421314e-03   9.9991222e-01
   2.8400000e+01   1.3604875e-03   9.9991160e-01
   2.8600000e+01   1.3789681e-03   9.9991097e-01
   2.8800000e+01   1.3975734e-03   9.9991035e-01
   2.9000000e+01   1.4163032e-03   9.9990973e-01
   2.9200000e+01   1.4351575e-03   9.9990911e-01
   2.9400000e+01   1.4541365e-03   9.9990848e-01
   2.9600000e+01   1.4732400e-03   9.9990786e-01
   2.9800000e+01   1.4924680e-03   9.9990724e-01
   3.0000000e+01   1.5118207e-03   9.9990661e-01
   3.0200000e+01   1.5312979e-03   9.9990599e-01
   3.0400000e+01   1.5508996e-03   9.9990537e-01
   3.0600000e+01   1.5706260e-03   9.9990475e-01
   3.0800000e+01   1.5904769e-03   9.9990412e-01
   3.1000000e+01   1.6104524e-03   9.9990350e-01
   3.1200000e+01   1.6305524e-03   9.9990288e-01
   3.1400000e+01   1.6507771e-03   9.9990226e-01
   3.1600000e+01   1.6711263e-03   9.9990163e-01
   3.1800000e+01   1.6916001e-03   9.9990101e-01
   3.2000000e+01   1.7121984e-03   9.9990039e-01
   3.2200000e+01   1.7329214e-03   9.9989976e-01
   3.2400000e+01   1.7537689e-03   9.9989914e-01
   3.2600000e+01   1.7747410e-03   9.9989852e-01
   3.2800000e+01   1.7958377e-03   9.9989790e-01
   3.3000000e+01   1.8170589e-03   9.9989727e-01
   3.3200000e+01   1.8384047e-03   9.9989665e-01
   3.3400000e+01   1.8598752e-03   9.9989603e-01
   3.3600000e+01   1.8814702e-03   9.9989540e-01
   3.3800000e+01   1.9031897e-03   9.9989478e-01
   3.4000000e+01   1.9250339e-03   9.9989416e-01
   3.4200000e+01   1.9470027e-03   9.9989354e-01
   3.4400000e+01   1.9690960e-03   9.9989291e-01
   3.4600000e+01   1.9913139e-03   9.9989229e-01
   3.4800000e+01   2.0136564e-03   9.9989167e-01
   3.5000000e+01   2.0361235e-03   9.9989104e-01
   3.5200000e+01   2.0587152e-03   9.9989042e-01
   3.5400000e+01   2.0814315e-03   9.9988980e-01
   3.5600000e+01   2.1042723e-03   9.9988918e-01
   3.5800000e+01   2.1272378e-03   9.9988855e-01
   3.6000000e+01   2.1503278e-03   9.9988793e-01
   3.6200000e+01   2.1735425e-03   9.9988731e-01
   3.6400000e+01   2.1968817e-03   9.9988668e-01
   3.6600000e+01   2.2203455e-03   9.9988606e-01
   3.6800000e+01   2.2439339e-03   9.9988544e-01
   3.7000000e+01   2.2676469e-03   9.9988482e-01
   3.7200000e+01   2.2914845e-03   9.9988419e-01
   3.7400000e+01   2.3154467e-03   9.9988357e-01
   3.7600000e+01   2.3395335e-03   9.9988295e-01
   3.7800000e+01   2.3637449e-03   9.9988232e-01
   3.8000000e+01   2.3880809e-03   9.9988170e-01
   3.8200000e+01   2.4125414e-03   9.9988108e-01
   3.8400000e+01   2.4371266e-03   9.9988046e-01
   3.8600000e+01   2.4618364e-03   9.9987983e-01
   3.8800000e+01   2.4866708e-03   9.9987921e-01
   3.9000000e+01   2.5116298e-03   9.9987859e-01
   3.9200000e+01   2.5367134e-03   9.9987796e-01
   3.9400000e+01   2.5619215e-03   9.9987734e-01
   3.9600000e+01   2.5872543e-03   9.9987672e-01
   3.9800000e+01   2.6127117e-03   9.9987609e-01
   4.0000000e+01   2.6382937e-03   9.9987547e-01
   4.0200000e+01   2.6640003e-03   9.9987485e-01
   4.0400000e+01   2.6898315e-03   9.9987423e-01
   4.0600000e+01   2.7157874e-03   9.9987360e-01
   4.0800000e+01   2.7418678e-03   9.9987298e-01
   4.1000000e+01   2.7680728e-03   9.9987236e-01
   4.1200000e+01   2.7944025e-03   9.9987173e-01
   4.1400000e+01   2.8208567e-03   9.9987111e-01
   4.1600000e+01   2.8474356e-03   9.9987049e-01
   4.1800000e+01   2.8741390e-03   9.9986987e-01
   4.2000000e+01   2.9009671e-03   9.9986924e-01
   4.2200000e+01   2.9279198e-03   9.9986862e-01
   4.2400000e+01   2.9549971e-03   9.9986800e-01
   4.2600000e+01   2.9821990e-03   9.9986737e-01
   4.2800000e+01   3.0095256e-03   9.9986675e-01
   4.3000000e+01   3.0369767e-03   9.9986613e-01
   4.3200000e+01   3.0645525e-03   9.9986550e-01
   4.3400000e+01   3.0922528e-03   9.9986488e-01
   4.3600000e+01   3.1200778e-03   9.9986426e-01
   4.3800000e+01   3.1480275e-03   9.9986364e-01
   4.4000000e+01   3.1761017e-03   9.9986301e-01
   4.4200000e+01   3.2043005e-03   9.9986239e-01
   4.4400000e+01   3.2326240e-03   9.9986177e-01
   4.4600000e+01   3.2610721e-03   9.9986114e-01
   4.4800000e+01   3.2896448e-03   9.9986052e-01
   4.5000000e+01   3.3183421e-03   9.9985990e-01
   4.5200000e+01   3.3471641e-03   9.9985927e-01
   4.5400000e+01   3.3761107e-03   9.9985865e-01
   4.5600000e+01   3.4051819e-03   9.9985803e-01
   4.5800000e+01   3.4343777e-03   9.9985741e-01
   4.6000000e+01   3.4636981e-03   9.9985678e-01
   4.6200000e+01   3.4931432e-03   9.9985616e-01
   4.6400000e+01   3.5227129e-03   9.9985554e-01
   4.6600000e+01   3.5524072e-03   9.9985491e-01
   4.6800000e+01   3.5822262e-03   9.9985429e-01
   4.7000000e+01   3.6121698e-03   9.9985367e-01
   4.7200000e+01   3.6422380e-03   9.9985304e-01
   4.7400000e+01   3.6724308e-03   9.9985242e-01
   4.7600000e+01   3.7027483e-03   9.9985180e-01
   4.7800000e+01   3.7331904e-03   9.9985118e-01
   4.8000000e+01   3.7637571e-03   9.9985055e-01
   4.8200000e+01   3.7944485e-03   9.9984993e-01
   4.8400000e+01   3.8252645e-03   9.9984931e-01
   4.8600000e+01   3.8562051e-03   9.9984868e-01
   4.8800000e+01   3.8872704e-03   9.9984806e-01
   4.9000000e+01   3.9184603e-03   9.9984744e-01
   4.9200000e+01   3.9497748e-03   9.9984681e-01
   4.9400000e+01   3.9812140e-03   9.9984619e-01
   4.9600000e+01   4.0127778e-03   9.9984557e-01
   4.9800000e+01   4.0444663e-03   9.9984495e-01
   5.0000000e+01   4.0762793e-03   9.9984432e-01
   5.0200000e+01   4.1082171e-03   9.9984370e-01
   5.0400000e+01   4.1402794e-03   9.9984308e-01
   5.0600000e+01   4.1724664e-03   9.9984245e-01
   5.0800000e+01   4.2047781e-03   9.9984183e-01
   5.1000000e+01   4.2372144e-03   9.9984121e-01
   5.1200000e+01   4.2697753e-03   9.9984058e-01
   5.1400000e+01   4.3024609e-03   9.9983996e-01
   5.1600000e+01   4.3352711e-03   9.9983934e-01
   5.1800000e+01   4.3682059e-03   9.9983871e-01
   5.2000000e+01   4.4012654e-03   9.9983809e-01
   5.2200000e+01   4.4344496e-03   9.9983747e-01
   5.2400000e+01   4.4677584e-03   9.9983685e-01
   5.2600000e+01   4.5011918e-03   9.9983622e-01
   5.2800000e+01   4.5347499e-03   9.9983560e-01
   5.3000000e+01   4.5684326e-03   9.9983498e-01
   5.3200000e+01   4.6022400e-03   9.9983435e-01
   5.3400000e+01   4.6361720e-03   9.9983373e-01
   5.3600000e+01   4.6702287e-03   9.9983311e-01
   5.3800000e+01   4.7044100e-03   9.9983248e-01
   5.4000000e+01   4.7387160e-03   9.9983186e-01
   5.4200000e+01   4.7731467e-03   9.9983124e-01
   5.4400000e+01   4.8077020e-03   9.9983061e-01
   5.4600000e+01   4.8423819e-03   9.9982999e-01
   5.4800000e+01   4.8771865e-03   9.9982937e-01
   5.5000000e+01   4.9121157e-03   9.9982874e-01
   5.5200000e+01   4.9471696e-03   9.9982812e-01
   5.5400000e+01   4.9823482e-03   9.9982750e-01
   5.5600000e+01   5.0176514e-03   9.9982688e-01
   5.5800000e+01   5.0530793e-03   9.9982625e-01
   5.6000000e+01   5.0886318e-03   9.9982563e-01
   5.6200000e+01   5.1243090e-03   9.9982501e-01
   5.6400000e+01   5.1601109e-03   9.9982438e-01
   5.6600000e+01   5.1960374e-03   9.9982376e-01
   5.6800000e+01   5.2320885e-03   9.9982314e-01
   5.7000000e+01   5.2682644e-03   9.9982251e-01
   5.7200000e+01   5.3045649e-03   9.9982189e-01
   5.7400000e+01   5.3409900e-03   9.9982127e-01
   5.7600000e+01   5.3775398e-03   9.9982064e-01
   5.7800000e+01   5.4142143e-03   9.9982002e-01
   5.8000000e+01   5.4510134e-03   9.9981940e-01
   5.8200000e+01   5.4879373e-03   9.9981877e-01
   5.8400000e+01   5.5249857e-03   9.9981815e-01
   5.8600000e+01   5.5621589e-03   9.9981753e-01
   5.8800000e+01   5.5994567e-03   9.9981690e-01
   5.9000000e+01   5.6368791e-03   9.9981628e-01
   5.9200000e+01   5.6744263e-03   9.9981566e-01
   5.9400000e+01   5.7120981e-03   9.9981503e-01
   5.9600000e+01   5.7498946e-03   9.9981441e-01
   5.9800000e+01   5.7878157e-03   9.9981379e-01
   6.0000000e+01   5.8258615e-03   9.9981317e-01
   6.0200000e+01   5.8640320e-03   9.9981254e-01
   6.0400000e+01   5.9023272e-03   9.9981192e-01
   6.0600000e+01   5.9407470e-03   9.9981130e-01
   6.0800000e+01   5.9792915e-03   9.9981067e-01
   6.1000000e+01   6.0179607e-03   9.9981005e-01
   6.1200000e+01   6.0567546e-03   9.9980943e-01
   6.1400000e+01   6.0956731e-03   9.9980880e-01
   6.1600000e+01   6.1347163e-03   9.9980818e-01
   6.1800000e+01   6.1738842e-03   9.9980756e-01
   6.2000000e+01   6.2131768e-03   9.9980693e-01
   6.2200000e+01   6.2525940e-03   9.9980631e-01
   6.2400000e+01   6.2921359e-03   9.9980569e-01
   6.2600000e+01   6.3318025e-03   9.9980506e-01
   6.2800000e+01   6.3715938e-03   9.9980444e-01
   6.3000000e+01   6.4115098e-03   9.9980382e-01
   6.3200000e+01   6.4515504e-03   9.9980319e-01
   6.3400000e+01   6.4917157e-03   9.9980257e-01
   6.3600000e+01   6.5320057e-03   9.9980195e-01
   6.3800000e+01   6.5724204e-03   9.9980132e-01
   6.4000000e+01   6.6129597e-03   9.9980070e-01
   6.4200000e+01   6.6536238e-03   9.9980008e-01
   6.4400000e+01   6.6944125e-03   9.9979945e-01
   6.4600000e+01   6.7353259e-03   9.9979883e-01
   6.4800000e+01   6.7763641e-03   9.9979821e-01
   6.5000000e+01   6.8175268e-03   9.9979758e-01
   6.5200000e+01   6.8588143e-03   9.9979696e-01
   6.5400000e+01   6.9002265e-03   9.9979634e-01
   6.5600000e+01   6.9417633e-03   9.9979571e-01
   6.5800000e+01   6.9834249e-03   9.9979509e-01
   6.6000000e+01   7.0252111e-03   9.9979447e-01
   6.6200000e+01   7.0671220e-03   9.9979384e-01
   6.6400000e+01   7.1091577e-03   9.9979322e-01
   6.6600000e+01   7.1513180e-03   9.9979260e-01
   6.6800000e+01   7.1936030e-03   9.9979197e-01
   6.7000000e+01   7.2360126e-03   9.9979135e-01
   6.7200000e+01   7.2785470e-03   9.9979073e-01
   6.7400000e+01   7.3212061e-03   9.9979010e-01
   6.7600000e+01   7.3639899e-03   9.9978948e-01
   6.7800000e+01   7.4068983e-03   9.9978886e-01
   6.8000000e+01   7.4499315e-03   9.9978823e-01
   6.8200000e+01   7.4930894e-03   9.9978761e-01
   6.8400000e+01   7.5363719e-03   9.9978699e-01
   6.8600000e+01   7.5797792e-03   9.9978636e-01
   6.8800000e+01   7.6233111e-03   9.9978574e-01
   6.9000000e+01   7.6669678e-03   9.9978512e-01
   6.9200000e+01   7.7107491e-03   9.9978449e-01
   6.9400000e+01   7.7546552e-03   9.9978387e-01
   6.9600000e+01   7.7986859e-03   9.9978325e-01
   6.9800000e+01   7.8428414e-03   9.9978262e-01
   7.0000000e+01   7.8871215e-03   9.9978200e-01
   7.0200000e+01   7.9315264e-03   9.9978138e-01
   7.0400000e+01   7.9760560e-03   9.9978075e-01
   7.0600000e+01   8.0207102e-03   9.9978013e-01
   7.0800000e+01   8.0654892e-03   9.9977951e-01
   7.1000000e+01   8.1103929e-03   9.9977888e-01
   7.1200000e+01   8.1554212e-03   9.9977826e-01
   7.1400000e+01   8.2005743e-03   9.9977764e-01
   7.1600000e+01   8.2458521e-03   9.9977701e-01
   7.1800000e+01   8.2912546e-03   9.9977639e-01
   7.2000000e+01   8.3367818e-03   9.9977577e-01
   7.2200000e+01   8.3824338e-03   9.9977514e-01
   7.2400000e+01   8.4282104e-03   9.9977452e-01
   7.2600000e+01   8.4741117e-03   9.9977390e-01
   7.2800000e+01   8.5201378e-03   9.9977327e-01
   7.3000000e+01   8.5662885e-03   9.9977265e-01
   7.3200000e+01   8.6125640e-03   9.9977203e-01
   7.3400000e+01   8.6589642e-03   9.9977140e-01
   7.3600000e+01   8.7054891e-03   9.9977078e-01
   7.3800000e+01   8.7521387e-03   9.9977016e-01
   7.4000000e+01   8.7989130e-03   9.9976953e-01
   7.4200000e+01   8.8458121e-03   9.9976891e-01
   7.4400000e+01   8.8928358e-03   9.9976829e-01
   7.4600000e+01   8.9399843e-03   9.9976766e-01
   7.4800000e+01   8.9872575e-03   9.9976704e-01
   7.5000000e+01   9.0346554e-03   9.9976642e-01
   7.5200000e+01   9.0821780e-03   9.9976579e-01
   7.5400000e+01   9.1298253e-03   9.9976517e-01
   7.5600000e+01   9.1775974e-03   9.9976455e-01
   7.5800000e+01   9.2254942e-03   9.9976392e-01
   7.6000000e+01   9.2735157e-03   9.9976330e-01
   7.6200000e+01   9.3216619e-03   9.9976268e-01
   7.6400000e+01   9.3699328e-03   9.9976205e-01
   7.6600000e+01   9.4183285e-03   9.9976143e-01
   7.6800000e+01   9.4668489e-03   9.9976081e-01
   7.7000000e+01   9.5154940e-03   9.9976018e-01
   7.7200000e+01   9.5642638e-03   9.9975956e-01
   7.7400000e+01   9.6131584e-03   9.9975894e-01
   7.7600000e+01   9.6621777e-03   9.9975831e-01
   7.7800000e+01   9.7113217e-03   9.9975769e-01
   7.8000000e+01   9.7605904e-03   9.9975706e-01
   7.8200000e+01   9.8099839e-03   9.9975644e-01
   7.8400000e+01   9.8595021e-03   9.9975582e-01
   7.8600000e+01   9.9091450e-03   9.9975519e-01
   7.8800000e+01   9.9589127e-03   9.9975457e-01
   7.9000000e+01   1.0008805e-02   9.9975395e-01
   7.9200000e+01   1.0058822e-02   9.9975332e-01
   7.9400000e+01   1.0108964e-02   9.9975270e-01
   7.9600000e+01   1.0159231e-02   9.9975208e-01
   7.9800000e+01   1.0209622e-02   9.9975145e-01
   8.0000000e+01   1.0260138e-02   9.9975083e-01
   8.0200000e+01   1.0310779e-02   9.9975021e-01
   8.0400000e+01   1.0361544e-02   9.9974958e-01
   8.0600000e+01   1.0412434e-02   9.9974896e-01
   8.0800000e+01   1.0463449e-02   9.9974834e-01
   8.1000000e+01   1.0514589e-02   9.9974771e-01
   8.1200000e+01   1.0565853e-02   9.9974709e-01
   8.1400000e+01   1.0617243e-02   9.9974647e-01
   8.1600000e+01   1.0668757e-02   9.9974584e-01
   8.1800000e+01   1.0720395e-02   9.9974522e-01
   8.2000000e+01   1.0772159e-02   9.9974459e-01
   8.2200000e+01   1.0824047e-02   9.9974397e-01
   8.2400000e+01   1.0876060e-02   9.9974335e-01
   8.2600000e+01   1.0928197e-02   9.9974272e-01
   8.2800000e+01   1.0980460e-02   9.9974210e-01
   8.3000000e+01   1.1032847e-02   9.9974148e-01
   8.3200000e+01   1.1085358e-02   9.9974085e-01
   8.3400000e+01   1.1137995e-02   9.9974023e-01
   8.3600000e+01   1.1190756e-02   9.9973961e-01
   8.3800000e+01   1.1243642e-02   9.9973898e-01
   8.4000000e+01   1.1296653e-02   9.9973836e-01
   8.4200000e+01   1.1349789e-02   9.9973774e-01
   8.4400000e+01   1.1403049e-02   9.9973711e-01
   8.4600000e+01   1.1456434e-02   9.9973649e-01
   8.4800000e+01   1.1509944e-02   9.9973587e-01
   8.5000000e+01   1.1563578e-02   9.9973524e-01
   8.5200000e+01   1.1617338e-02   9.9973462e-01
   8.5400000e+01   1.1671222e-02   9.9973399e-01
   8.5600000e+01   1.1725230e-02   9.9973337e-01
   8.5800000e+01   1.1779364e-02   9.9973275e-01
   8.6000000e+01   1.1833622e-02   9.9973212e-01
   8.6200000e+01   1.1888005e-02   9.9973150e-01
   8.6400000e+01   1.1942513e-02   9.9973088e-01
   8.6600000e+01   1.1997146e-02   9.9973025e-01
   8.6800000e+01   1.2051903e-02   9.9972963e-01
   8.7000000e+01   1.2106785e-02   9.9972901e-01
   8.7200000e+01   1.2161792e-02   9.9972838e-01
   8.7400000e+01   1.2216923e-02   9.9972776e-01
   8.7600000e+01   1.2272180e-02   9.9972713e-01
   8.7800000e+01   1.2327561e-02   9.9972651e-01
   8.8000000e+01   1.2383066e-02   9.9972589e-01
   8.8200000e+01   1.2438697e-02   9.9972526e-01
   8.8400000e+01   1.2494452e-02   9.9972464e-01
   8.8600000e+01   1.2550332e-02   9.9972402e-01
   8.8800000e+01   1.2606337e-02   9.9972339e-01
   8.9000000e+01   1.2662467e-02   9.9972277e-01
   8.9200000e+01   1.2718721e-02   9.9972215e-01
   8.9400000e+01   1.2775100e-02   9.9972152e-01
   8.9600000e+01   1.2831604e-02   9.9972090e-01
   8.9800000e+01   1.2888233e-02   9.9972028e-01
   9.0000000e+01   1.2944986e-02   9.9971965e-01
   9.0200000e+01   1.3001864e-02   9.9971903e-01
   9.0400000e+01   1.3058867e-02   9.9971840e-01
   9.0600000e+01   1.3115995e-02   9.9971778e-01
   9.0800000e+01   1.3173247e-02   9.9971716e-01
   9.1000000e+01   1.3230624e-02   9.9971653e-01
   9.1200000e+01   1.3288126e-02   9.9971591e-01
   9.1400000e+01   1.3345753e-02   9.9971529e-01
   9.1600000e+01   1.3403505e-02   9.9971466e-01
   9.1800000e+01   1.3461381e-02   9.9971404e-01
   9.2000000e+01   1.3519382e-02   9.9971341e-01
   9.2200000e+01   1.3577508e-02   9.9971279e-01
   9.2400000e+01   1.3635758e-02   9.9971217e-01
   9.2600000e+01   1.3694134e-02   9.9971154e-01
   9.2800000e+01   1.3752634e-02   9.9971092e-01
   9.3000000e+01   1.3811259e-02   9.9971030e-01
   9.3200000e+01   1.3870008e-02   9.9970967e-01
   9.3400000e+01   1.3928883e-02   9.9970905e-01
   9.3600000e+01   1.3987882e-02   9.9970843e-01
   9.3800000e+01   1.4047006e-02   9.9970780e-01
   9.4000000e+01   1.4106254e-02   9.9970718e-01
   9.4200000e+01   1.4165628e-02   9.9970655e-01
   9.4400000e+01   1.4225126e-02   9.9970593e-01
   9.4600000e+01   1.4284749e-02   9.9970531e-01
   9.4800000e+01   1.4344497e-02   9.9970468e-01
   9.5000000e+01   1.4404370e-02   9.9970406e-01
   9.5200000e+01   1.4464367e-02   9.9970344e-01
   9.5400000e+01   1.4524489e-02   9.9970281e-01
   9.5600000e+01   1.4584736e-02   9.9970219e-01
   9.5800000e+01   1.4645108e-02   9.9970156e-01
   9.6000000e+01   1.4705604e-02   9.9970094e-01
   9.6200000e+01   1.4766225e-02   9.9970032e-01
   9.6400000e+01   1.4826971e-02   9.9969969e-01
   9.6600000e+01   1.4887842e-02   9.9969907e-01
   9.6800000e+01   1.4948838e-02   9.9969845e-01
   9.7000000e+01   1.5009958e-02   9.9969782e-01
   9.7200000e+01   1.5071203e-02   9.9969720e-01
   9.7400000e+01   1.5132573e-02   9.9969657e-01
   9.7600000e+01   1.5194068e-02   9.9969595e-01
   9.7800000e+01   1.5255687e-02   9.9969533e-01
   9.8000000e+01   1.5317432e-02   9.9969470e-01
   9.8200000e+01   1.5379301e-02   9.9969408e-01
   9.8400000e+01   1.5441295e-02   9.9969346e-01
   9.8600000e+01   1.5503413e-02   9.9969283e-01
   9.8800000e+01   1.5565657e-02   9.9969221e-01
   9.9000000e+01   1.5628025e-02   9.9969158e-01
   9.9200000e+01   1.5690518e-02   9.9969096e-01
   9.9400000e+01   1.5753136e-02   9.9969034e-01
   9.9600000e+01   1.5815878e-02   9.9968971e-01
   9.9800000e+01   1.5878746e-02   9.9968909e-01
   1.0000000e+02   1.5941738e-02   9.9968847e-01


==> numerical_results/Oscillator/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=4_Predictor=Taylor_oscillator_Tend=100_nonlin=1_damped_newton_backslash_Nt=2000_norm=l2.csv <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e-02   3.6131485e-11   1.0000000e+00
   1.0000000e-01   7.2262890e-11   1.0000000e+00
   1.5000000e-01   1.0839431e-10   1.0000000e+00
   2.0000000e-01   1.4452563e-10   1.0000000e+00
   2.5000000e-01   1.8065699e-10   1.0000000e+00
   3.0000000e-01   2.1678827e-10   1.0000000e+00
   3.5000000e-01   2.5291937e-10   1.0000000e+00
   4.0000000e-01   2.8905055e-10   1.0000000e+00
   4.5000000e-01   3.2518154e-10   1.0000000e+00
   5.0000000e-01   3.6131268e-10   1.0000000e+00
   5.5000000e-01   3.9744356e-10   1.0000000e+00
   6.0000000e-01   4.3357454e-10   1.0000000e+00
   6.5000000e-01   4.6970552e-10   1.0000000e+00
   7.0000000e-01   5.0583666e-10   1.0000000e+00
   7.5000000e-01   5.4196747e-10   1.0000000e+00
   8.0000000e-01   5.7809829e-10   1.0000000e+00
   8.5000000e-01   6.1422903e-10   1.0000000e+00
   9.0000000e-01   6.5035967e-10   1.0000000e+00
   9.5000000e-01   6.8649031e-10   1.0000000e+00
   1.0000000e+00   7.2262097e-10   1.0000000e+00
   1.0500000e+00   7.5875149e-10   1.0000000e+00
   1.1000000e+00   7.9488204e-10   1.0000000e+00
   1.1500000e+00   8.3101265e-10   1.0000000e+00
   1.2000000e+00   8.6714312e-10   1.0000000e+00
   1.2500000e+00   9.0327336e-10   1.0000000e+00
   1.3000000e+00   9.3940363e-10   1.0000000e+00
   1.3500000e+00   9.7553383e-10   1.0000000e+00
   1.4000000e+00   1.0116641e-09   1.0000000e+00
   1.4500000e+00   1.0477943e-09   1.0000000e+00
   1.5000000e+00   1.0839245e-09   1.0000000e+00
   1.5500000e+00   1.1200547e-09   1.0000000e+00
   1.6000000e+00   1.1561849e-09   1.0000000e+00
   1.6500000e+00   1.1923150e-09   1.0000000e+00
   1.7000000e+00   1.2284450e-09   1.0000000e+00
   1.7500000e+00   1.2645751e-09   1.0000000e+00
   1.8000000e+00   1.3007050e-09   1.0000000e+00
   1.8500000e+00   1.3368350e-09   1.0000000e+00
   1.9000000e+00   1.3729647e-09   1.0000000e+00
   1.9500000e+00   1.4090945e-09   1.0000000e+00
   2.0000000e+00   1.4452245e-09   1.0000000e+00
   2.0500000e+00   1.4813542e-09   1.0000000e+00
   2.1000000e+00   1.5174837e-09   1.0000000e+00
   2.1500000e+00   1.5536134e-09   1.0000000e+00
   2.2000000e+00   1.5897432e-09   1.0000000e+00
   2.2500000e+00   1.6258729e-09   1.0000000e+00
   2.3000000e+00   1.6620028e-09   1.0000000e+00
   2.3500000e+00   1.6981321e-09   1.0000000e+00
   2.4000000e+00   1.7342616e-09   1.0000000e+00
   2.4500000e+00   1.7703911e-09   1.0000000e+00
   2.5000000e+00   1.8065203e-09   1.0000000e+00
   2.5500000e+00   1.8426496e-09   1.0000000e+00
   2.6000000e+00   1.8787789e-09   1.0000000e+00
   2.6500000e+00   1.9149080e-09   1.0000000e+00
   2.7000000e+00   1.9510373e-09   1.0000000e+00
   2.7500000e+00   1.9871664e-09   1.0000000e+00
   2.8000000e+00   2.0232957e-09   1.0000000e+00
   2.8500000e+00   2.0594249e-09   1.0000000e+00
   2.9000000e+00   2.0955539e-09   1.0000000e+00
   2.9500000e+00   2.1316828e-09   1.0000000e+00
   3.0000000e+00   2.1678115e-09   1.0000000e+00
   3.0500000e+00   2.2039403e-09   1.0000000e+00
   3.1000000e+00   2.2400693e-09   1.0000000e+00
   3.1500000e+00   2.2761980e-09   1.0000000e+00
   3.2000000e+00   2.3123266e-09   1.0000000e+00
   3.2500000e+00   2.3484553e-09   1.0000000e+00
   3.3000000e+00   2.3845838e-09   1.0000000e+00
   3.3500000e+00   2.4207123e-09   1.0000000e+00
   3.4000000e+00   2.4568408e-09   1.0000000e+00
   3.4500000e+00   2.4929694e-09   1.0000000e+00
   3.5000000e+00   2.5290979e-09   1.0000000e+00
   3.5500000e+00   2.5652264e-09   1.0000000e+00
   3.6000000e+00   2.6013547e-09   1.0000000e+00
   3.6500000e+00   2.6374830e-09   1.0000000e+00
   3.7000000e+00   2.6736114e-09   1.0000000e+00
   3.7500000e+00   2.7097397e-09   1.0000000e+00
   3.8000000e+00   2.7458679e-09   1.0000000e+00
   3.8500000e+00   2.7819959e-09   1.0000000e+00
   3.9000000e+00   2.8181241e-09   1.0000000e+00
   3.9500000e+00   2.8542521e-09   1.0000000e+00
   4.0000000e+00   2.8903800e-09   1.0000000e+00
   4.0500000e+00   2.9265079e-09   1.0000000e+00
   4.1000000e+00   2.9626355e-09   1.0000000e+00
   4.1500000e+00   2.9987633e-09   1.0000000e+00
   4.2000000e+00   3.0348913e-09   1.0000000e+00
   4.2500000e+00   3.0710192e-09   1.0000000e+00
   4.3000000e+00   3.1071474e-09   1.0000000e+00
   4.3500000e+00   3.1432748e-09   1.0000000e+00
   4.4000000e+00   3.1794026e-09   1.0000000e+00
   4.4500000e+00   3.2155298e-09   1.0000000e+00
   4.5000000e+00   3.2516572e-09   1.0000000e+00
   4.5500000e+00   3.2877847e-09   1.0000000e+00
   4.6000000e+00   3.3239126e-09   1.0000000e+00
   4.6500000e+00   3.3600398e-09   1.0000000e+00
   4.7000000e+00   3.3961668e-09   1.0000000e+00
   4.7500000e+00   3.4322940e-09   1.0000000e+00
   4.8000000e+00   3.4684210e-09   1.0000000e+00
   4.8500000e+00   3.5045487e-09   1.0000000e+00
   4.9000000e+00   3.5406760e-09   1.0000000e+00
   4.9500000e+00   3.5768034e-09   1.0000000e+00
   5.0000000e+00   3.6129308e-09   1.0000000e+00
   5.0500000e+00   3.6490579e-09   1.0000000e+00
   5.1000000e+00   3.6851852e-09   1.0000000e+00
   5.1500000e+00   3.7213124e-09   1.0000000e+00
   5.2000000e+00   3.7574397e-09   1.0000000e+00
   5.2500000e+00   3.7935669e-09   1.0000000e+00
   5.3000000e+00   3.8296937e-09   1.0000000e+00
   5.3500000e+00   3.8658207e-09   1.0000000e+00
   5.4000000e+00   3.9019477e-09   1.0000000e+00
   5.4500000e+00   3.9380747e-09   1.0000000e+00
   5.5000000e+00   3.9742018e-09   1.0000000e+00
   5.5500000e+00   4.0103286e-09   1.0000000e+00
   5.6000000e+00   4.0464554e-09   1.0000000e+00
   5.6500000e+00   4.0825822e-09   1.0000000e+00
   5.7000000e+00   4.1187082e-09   1.0000000e+00
   5.7500000e+00   4.1548352e-09   1.0000000e+00
   5.8000000e+00   4.1909621e-09   1.0000000e+00
   5.8500000e+00   4.2270888e-09   1.0000000e+00
   5.9000000e+00   4.2632154e-09   1.0000000e+00
   5.9500000e+00   4.2993412e-09   1.0000000e+00
   6.0000000e+00   4.3354675e-09   1.0000000e+00
   6.0500000e+00   4.3715934e-09   1.0000000e+00
   6.1000000e+00   4.4077196e-09   1.0000000e+00
   6.1500000e+00   4.4438460e-09   1.0000000e+00
   6.2000000e+00   4.4799725e-09   1.0000000e+00
   6.2500000e+00   4.5160988e-09   1.0000000e+00
   6.3000000e+00   4.5522248e-09   1.0000000e+00
   6.3500000e+00   4.5883506e-09   1.0000000e+00
   6.4000000e+00   4.6244765e-09   1.0000000e+00
   6.4500000e+00   4.6606020e-09   1.0000000e+00
   6.5000000e+00   4.6967277e-09   1.0000000e+00
   6.5500000e+00   4.7328533e-09   1.0000000e+00
   6.6000000e+00   4.7689790e-09   1.0000000e+00
   6.6500000e+00   4.8051045e-09   1.0000000e+00
   6.7000000e+00   4.8412306e-09   1.0000000e+00
   6.7500000e+00   4.8773560e-09   1.0000000e+00
   6.8000000e+00   4.9134815e-09   1.0000000e+00
   6.8500000e+00   4.9496073e-09   1.0000000e+00
   6.9000000e+00   4.9857325e-09   1.0000000e+00
   6.9500000e+00   5.0218578e-09   1.0000000e+00
   7.0000000e+00   5.0579834e-09   1.0000000e+00
   7.0500000e+00   5.0941085e-09   1.0000000e+00
   7.1000000e+00   5.1302340e-09   1.0000000e+00
   7.1500000e+00   5.1663595e-09   1.0000000e+00
   7.2000000e+00   5.2024850e-09   1.0000000e+00
   7.2500000e+00   5.2386102e-09   1.0000000e+00
   7.3000000e+00   5.2747353e-09   1.0000000e+00
   7.3500000e+00   5.3108600e-09   1.0000000e+00
   7.4000000e+00   5.3469853e-09   1.0000000e+00
   7.4500000e+00   5.3831099e-09   1.0000000e+00
   7.5000000e+00   5.4192345e-09   1.0000000e+00
   7.5500000e+00   5.4553592e-09   1.0000000e+00
   7.6000000e+00   5.4914843e-09   1.0000000e+00
   7.6500000e+00   5.5276087e-09   1.0000000e+00
   7.7000000e+00   5.5637337e-09   1.0000000e+00
   7.7500000e+00   5.5998584e-09   1.0000000e+00
   7.8000000e+00   5.6359826e-09   1.0000000e+00
   7.8500000e+00   5.6721071e-09   1.0000000e+00
   7.9000000e+00   5.7082316e-09   1.0000000e+00
   7.9500000e+00   5.7443563e-09   1.0000000e+00
   8.0000000e+00   5.7804815e-09   1.0000000e+00
   8.0500000e+00   5.8166053e-09   1.0000000e+00
   8.1000000e+00   5.8527300e-09   1.0000000e+00
   8.1500000e+00   5.8888550e-09   1.0000000e+00
   8.2000000e+00   5.9249798e-09   1.0000000e+00
   8.2500000e+00   5.9611036e-09   1.0000000e+00
   8.3000000e+00   5.9972273e-09   1.0000000e+00
   8.3500000e+00   6.0333511e-09   1.0000000e+00
   8.4000000e+00   6.0694754e-09   1.0000000e+00
   8.4500000e+00   6.1056000e-09   1.0000000e+00
   8.5000000e+00   6.1417237e-09   1.0000000e+00
   8.5500000e+00   6.1778476e-09   1.0000000e+00
   8.6000000e+00   6.2139712e-09   1.0000000e+00
   8.6500000e+00   6.2500956e-09   1.0000000e+00
   8.7000000e+00   6.2862194e-09   1.0000000e+00
   8.7500000e+00   6.3223428e-09   1.0000000e+00
   8.8000000e+00   6.3584670e-09   1.0000000e+00
   8.8500000e+00   6.3945905e-09   1.0000000e+00
   8.9000000e+00   6.4307137e-09   1.0000000e+00
   8.9500000e+00   6.4668365e-09   1.0000000e+00
   9.0000000e+00   6.5029605e-09   1.0000000e+00
   9.0500000e+00   6.5390837e-09   1.0000000e+00
   9.1000000e+00   6.5752065e-09   1.0000000e+00
   9.1500000e+00   6.6113304e-09   1.0000000e+00
   9.2000000e+00   6.6474544e-09   1.0000000e+00
   9.2500000e+00   6.6835783e-09   1.0000000e+00
   9.3000000e+00   6.7197019e-09   1.0000000e+00
   9.3500000e+00   6.7558257e-09   1.0000000e+00
   9.4000000e+00   6.7919485e-09   1.0000000e+00
   9.4500000e+00   6.8280722e-09   1.0000000e+00
   9.5000000e+00   6.8641953e-09   1.0000000e+00
   9.5500000e+00   6.9003191e-09   1.0000000e+00
   9.6000000e+00   6.9364427e-09   1.0000000e+00
   9.6500000e+00   6.9725656e-09   1.0000000e+00
   9.7000000e+00   7.0086881e-09   1.0000000e+00
   9.7500000e+00   7.0448117e-09   1.0000000e+00
   9.8000000e+00   7.0809339e-09   1.0000000e+00
   9.8500000e+00   7.1170574e-09   1.0000000e+00
   9.9000000e+00   7.1531796e-09   1.0000000e+00
   9.9500000e+00   7.1893028e-09   1.0000000e+00
   1.0000000e+01   7.2254256e-09   1.0000000e+00
   1.0050000e+01   7.2615482e-09   1.0000000e+00
   1.0100000e+01   7.2976708e-09   1.0000000e+00
   1.0150000e+01   7.3337940e-09   1.0000000e+00
   1.0200000e+01   7.3699173e-09   1.0000000e+00
   1.0250000e+01   7.4060406e-09   1.0000000e+00
   1.0300000e+01   7.4421622e-09   1.0000000e+00
   1.0350000e+01   7.4782846e-09   1.0000000e+00
   1.0400000e+01   7.5144067e-09   1.0000000e+00
   1.0450000e+01   7.5505296e-09   1.0000000e+00
   1.0500000e+01   7.5866511e-09   1.0000000e+00
   1.0550000e+01   7.6227736e-09   1.0000000e+00
   1.0600000e+01   7.6588964e-09   1.0000000e+00
   1.0650000e+01   7.6950188e-09   1.0000000e+00
   1.0700000e+01   7.7311408e-09   1.0000000e+00
   1.0750000e+01   7.7672635e-09   1.0000000e+00
   1.0800000e+01   7.8033858e-09   1.0000000e+00
   1.0850000e+01   7.8395071e-09   1.0000000e+00
   1.0900000e+01   7.8756286e-09   1.0000000e+00
   1.0950000e+01   7.9117499e-09   1.0000000e+00
   1.1000000e+01   7.9478716e-09   1.0000000e+00
   1.1050000e+01   7.9839939e-09   1.0000000e+00
   1.1100000e+01   8.0201153e-09   1.0000000e+00
   1.1150000e+01   8.0562367e-09   1.0000000e+00
   1.1200000e+01   8.0923589e-09   1.0000000e+00
   1.1250000e+01   8.1284800e-09   1.0000000e+00
   1.1300000e+01   8.1646010e-09   1.0000000e+00
   1.1350000e+01   8.2007228e-09   1.0000000e+00
   1.1400000e+01   8.2368440e-09   1.0000000e+00
   1.1450000e+01   8.2729664e-09   1.0000000e+00
   1.1500000e+01   8.3090883e-09   1.0000000e+00
   1.1550000e+01   8.3452099e-09   1.0000000e+00
   1.1600000e+01   8.3813311e-09   1.0000000e+00
   1.1650000e+01   8.4174521e-09   1.0000000e+00
   1.1700000e+01   8.4535735e-09   1.0000000e+00
   1.1750000e+01   8.4896946e-09   1.0000000e+00
   1.1800000e+01   8.5258163e-09   1.0000000e+00
   1.1850000e+01   8.5619373e-09   1.0000000e+00
   1.1900000e+01   8.5980583e-09   1.0000000e+00
   1.1950000e+01   8.6341790e-09   1.0000000e+00
   1.2000000e+01   8.6702998e-09   1.0000000e+00
   1.2050000e+01   8.7064212e-09   1.0000000e+00
   1.2100000e+01   8.7425428e-09   1.0000000e+00
   1.2150000e+01   8.7786634e-09   1.0000000e+00
   1.2200000e+01   8.8147843e-09   1.0000000e+00
   1.2250000e+01   8.8509045e-09   1.0000000e+00
   1.2300000e+01   8.8870259e-09   1.0000000e+00
   1.2350000e+01   8.9231473e-09   1.0000000e+00
   1.2400000e+01   8.9592678e-09   1.0000000e+00
   1.2450000e+01   8.9953882e-09   1.0000000e+00
   1.2500000e+01   9.0315087e-09   1.0000000e+00
   1.2550000e+01   9.0676291e-09   1.0000000e+00
   1.2600000e+01   9.1037494e-09   1.0000000e+00
   1.2650000e+01   9.1398690e-09   1.0000000e+00
   1.2700000e+01   9.1759896e-09   1.0000000e+00
   1.2750000e+01   9.2121096e-09   1.0000000e+00
   1.2800000e+01   9.2482295e-09   1.0000000e+00
   1.2850000e+01   9.2843505e-09   1.0000000e+00
   1.2900000e+01   9.3204714e-09   1.0000000e+00
   1.2950000e+01   9.3565908e-09   1.0000000e+00
   1.3000000e+01   9.3927105e-09   1.0000000e+00
   1.3050000e+01   9.4288302e-09   1.0000000e+00
   1.3100000e+01   9.4649502e-09   1.0000000e+00
   1.3150000e+01   9.5010702e-09   1.0000000e+00
   1.3200000e+01   9.5371901e-09   1.0000000e+00
   1.3250000e+01   9.5733105e-09   1.0000000e+00
   1.3300000e+01   9.6094294e-09   1.0000000e+00
   1.3350000e+01   9.6455491e-09   1.0000000e+00
   1.3400000e+01   9.6816681e-09   1.0000000e+00
   1.3450000e+01   9.7177886e-09   1.0000000e+00
   1.3500000e+01   9.7539085e-09   1.0000000e+00
   1.3550000e+01   9.7900274e-09   1.0000000e+00
   1.3600000e+01   9.8261460e-09   1.0000000e+00
   1.3650000e+01   9.8622648e-09   1.0000000e+00
   1.3700000e+01   9.8983839e-09   1.0000000e+00
   1.3750000e+01   9.9345038e-09   1.0000000e+00
   1.3800000e+01   9.9706238e-09   1.0000000e+00
   1.3850000e+01   1.0006743e-08   1.0000000e+00
   1.3900000e+01   1.0042863e-08   1.0000000e+00
   1.3950000e+01   1.0078982e-08   1.0000000e+00
   1.4000000e+01   1.0115102e-08   1.0000000e+00
   1.4050000e+01   1.0151221e-08   1.0000000e+00
   1.4100000e+01   1.0187339e-08   1.0000000e+00
   1.4150000e+01   1.0223458e-08   1.0000000e+00
   1.4200000e+01   1.0259577e-08   1.0000000e+00
   1.4250000e+01   1.0295697e-08   1.0000000e+00
   1.4300000e+01   1.0331815e-08   1.0000000e+00
   1.4350000e+01   1.0367934e-08   1.0000000e+00
   1.4400000e+01   1.0404052e-08   1.0000000e+00
   1.4450000e+01   1.0440171e-08   1.0000000e+00
   1.4500000e+01   1.0476290e-08   1.0000000e+00
   1.4550000e+01   1.0512408e-08   1.0000000e+00
   1.4600000e+01   1.0548526e-08   1.0000000e+00
   1.4650000e+01   1.0584644e-08   1.0000000e+00
   1.4700000e+01   1.0620762e-08   1.0000000e+00
   1.4750000e+01   1.0656881e-08   1.0000000e+00
   1.4800000e+01   1.0692999e-08   1.0000000e+00
   1.4850000e+01   1.0729117e-08   1.0000000e+00
   1.4900000e+01   1.0765235e-08   1.0000000e+00
   1.4950000e+01   1.0801354e-08   1.0000000e+00
   1.5000000e+01   1.0837472e-08   1.0000000e+00
   1.5050000e+01   1.0873590e-08   1.0000000e+00
   1.5100000e+01   1.0909708e-08   1.0000000e+00
   1.5150000e+01   1.0945826e-08   1.0000000e+00
   1.5200000e+01   1.0981944e-08   1.0000000e+00
   1.5250000e+01   1.1018061e-08   1.0000000e+00
   1.5300000e+01   1.1054179e-08   1.0000000e+00
   1.5350000e+01   1.1090297e-08   1.0000000e+00
   1.5400000e+01   1.1126415e-08   1.0000000e+00
   1.5450000e+01   1.1162532e-08   1.0000000e+00
   1.5500000e+01   1.1198650e-08   1.0000000e+00
   1.5550000e+01   1.1234768e-08   1.0000000e+00
   1.5600000e+01   1.1270886e-08   1.0000000e+00
   1.5650000e+01   1.1307004e-08   1.0000000e+00
   1.5700000e+01   1.1343121e-08   1.0000000e+00
   1.5750000e+01   1.1379239e-08   1.0000000e+00
   1.5800000e+01   1.1415356e-08   1.0000000e+00
   1.5850000e+01   1.1451473e-08   1.0000000e+00
   1.5900000e+01   1.1487591e-08   1.0000000e+00
   1.5950000e+01   1.1523709e-08   1.0000000e+00
   1.6000000e+01   1.1559826e-08   1.0000000e+00
   1.6050000e+01   1.1595943e-08   1.0000000e+00
   1.6100000e+01   1.1632059e-08   1.0000000e+00
   1.6150000e+01   1.1668176e-08   1.0000000e+00
   1.6200000e+01   1.1704294e-08   1.0000000e+00
   1.6250000e+01   1.1740411e-08   1.0000000e+00
   1.6300000e+01   1.1776527e-08   1.0000000e+00
   1.6350000e+01   1.1812644e-08   1.0000000e+00
   1.6400000e+01   1.1848760e-08   1.0000000e+00
   1.6450000e+01   1.1884876e-08   1.0000000e+00
   1.6500000e+01   1.1920994e-08   1.0000000e+00
   1.6550000e+01   1.1957111e-08   1.0000000e+00
   1.6600000e+01   1.1993229e-08   1.0000000e+00
   1.6650000e+01   1.2029345e-08   1.0000000e+00
   1.6700000e+01   1.2065461e-08   1.0000000e+00
   1.6750000e+01   1.2101577e-08   1.0000000e+00
   1.6800000e+01   1.2137692e-08   1.0000000e+00
   1.6850000e+01   1.2173808e-08   1.0000000e+00
   1.6900000e+01   1.2209924e-08   1.0000000e+00
   1.6950000e+01   1.2246040e-08   1.0000000e+00
   1.7000000e+01   1.2282156e-08   1.0000000e+00
   1.7050000e+01   1.2318271e-08   1.0000000e+00
   1.7100000e+01   1.2354389e-08   1.0000000e+00
   1.7150000e+01   1.2390506e-08   1.0000000e+00
   1.7200000e+01   1.2426624e-08   1.0000000e+00
   1.7250000e+01   1.2462739e-08   1.0000000e+00
   1.7300000e+01   1.2498855e-08   1.0000000e+00
   1.7350000e+01   1.2534972e-08   1.0000000e+00
   1.7400000e+01   1.2571087e-08   1.0000000e+00
   1.7450000e+01   1.2607203e-08   1.0000000e+00
   1.7500000e+01   1.2643320e-08   1.0000000e+00
   1.7550000e+01   1.2679436e-08   1.0000000e+00
   1.7600000e+01   1.2715551e-08   1.0000000e+00
   1.7650000e+01   1.2751666e-08   1.0000000e+00
   1.7700000e+01   1.2787780e-08   1.0000000e+00
   1.7750000e+01   1.2823895e-08   1.0000000e+00
   1.7800000e+01   1.2860010e-08   1.0000000e+00
   1.7850000e+01   1.2896126e-08   1.0000000e+00
   1.7900000e+01   1.2932242e-08   1.0000000e+00
   1.7950000e+01   1.2968360e-08   1.0000000e+00
   1.8000000e+01   1.3004475e-08   1.0000000e+00
   1.8050000e+01   1.3040590e-08   1.0000000e+00
   1.8100000e+01   1.3076706e-08   1.0000000e+00
   1.8150000e+01   1.3112820e-08   1.0000000e+00
   1.8200000e+01   1.3148936e-08   1.0000000e+00
   1.8250000e+01   1.3185051e-08   1.0000000e+00
   1.8300000e+01   1.3221165e-08   1.0000000e+00
   1.8350000e+01   1.3257280e-08   1.0000000e+00
   1.8400000e+01   1.3293394e-08   1.0000000e+00
   1.8450000e+01   1.3329509e-08   1.0000000e+00
   1.8500000e+01   1.3365623e-08   1.0000000e+00
   1.8550000e+01   1.3401737e-08   1.0000000e+00
   1.8600000e+01   1.3437854e-08   1.0000000e+00
   1.8650000e+01   1.3473969e-08   1.0000000e+00
   1.8700000e+01   1.3510084e-08   1.0000000e+00
   1.8750000e+01   1.3546197e-08   1.0000000e+00
   1.8800000e+01   1.3582311e-08   1.0000000e+00
   1.8850000e+01   1.3618427e-08   1.0000000e+00
   1.8900000e+01   1.3654540e-08   1.0000000e+00
   1.8950000e+01   1.3690656e-08   1.0000000e+00
   1.9000000e+01   1.3726771e-08   1.0000000e+00
   1.9050000e+01   1.3762885e-08   1.0000000e+00
   1.9100000e+01   1.3798998e-08   1.0000000e+00
   1.9150000e+01   1.3835112e-08   1.0000000e+00
   1.9200000e+01   1.3871227e-08   1.0000000e+00
   1.9250000e+01   1.3907341e-08   1.0000000e+00
   1.9300000e+01   1.3943456e-08   1.0000000e+00
   1.9350000e+01   1.3979570e-08   1.0000000e+00
   1.9400000e+01   1.4015684e-08   1.0000000e+00
   1.9450000e+01   1.4051798e-08   1.0000000e+00
   1.9500000e+01   1.4087912e-08   1.0000000e+00
   1.9550000e+01   1.4124025e-08   1.0000000e+00
   1.9600000e+01   1.4160139e-08   1.0000000e+00
   1.9650000e+01   1.4196252e-08   1.0000000e+00
   1.9700000e+01   1.4232365e-08   1.0000000e+00
   1.9750000e+01   1.4268478e-08   1.0000000e+00
   1.9800000e+01   1.4304591e-08   1.0000000e+00
   1.9850000e+01   1.4340705e-08   1.0000000e+00
   1.9900000e+01   1.4376817e-08   1.0000000e+00
   1.9950000e+01   1.4412930e-08   1.0000000e+00
   2.0000000e+01   1.4449043e-08   1.0000000e+00
   2.0050000e+01   1.4485156e-08   1.0000000e+00
   2.0100000e+01   1.4521269e-08   1.0000000e+00
   2.0150000e+01   1.4557384e-08   1.0000000e+00
   2.0200000e+01   1.4593496e-08   1.0000000e+00
   2.0250000e+01   1.4629609e-08   1.0000000e+00
   2.0300000e+01   1.4665723e-08   1.0000000e+00
   2.0350000e+01   1.4701835e-08   1.0000000e+00
   2.0400000e+01   1.4737947e-08   1.0000000e+00
   2.0450000e+01   1.4774059e-08   1.0000000e+00
   2.0500000e+01   1.4810173e-08   1.0000000e+00
   2.0550000e+01   1.4846286e-08   1.0000000e+00
   2.0600000e+01   1.4882400e-08   1.0000000e+00
   2.0650000e+01   1.4918513e-08   1.0000000e+00
   2.0700000e+01   1.4954625e-08   1.0000000e+00
   2.0750000e+01   1.4990737e-08   1.0000000e+00
   2.0800000e+01   1.5026849e-08   1.0000000e+00
   2.0850000e+01   1.5062961e-08   1.0000000e+00
   2.0900000e+01   1.5099073e-08   1.0000000e+00
   2.0950000e+01   1.5135186e-08   1.0000000e+00
   2.1000000e+01   1.5171298e-08   1.0000000e+00
   2.1050000e+01   1.5207410e-08   1.0000000e+00
   2.1100000e+01   1.5243523e-08   1.0000000e+00
   2.1150000e+01   1.5279635e-08   1.0000000e+00
   2.1200000e+01   1.5315748e-08   1.0000000e+00
   2.1250000e+01   1.5351860e-08   1.0000000e+00
   2.1300000e+01   1.5387971e-08   1.0000000e+00
   2.1350000e+01   1.5424082e-08   1.0000000e+00
   2.1400000e+01   1.5460194e-08   1.0000000e+00
   2.1450000e+01   1.5496306e-08   1.0000000e+00
   2.1500000e+01   1.5532419e-08   1.0000000e+00
   2.1550000e+01   1.5568534e-08   1.0000000e+00
   2.1600000e+01   1.5604645e-08   1.0000000e+00
   2.1650000e+01   1.5640756e-08   1.0000000e+00
   2.1700000e+01   1.5676868e-08   1.0000000e+00
   2.1750000e+01   1.5712979e-08   1.0000000e+00
   2.1800000e+01   1.5749090e-08   1.0000000e+00
   2.1850000e+01   1.5785201e-08   1.0000000e+00
   2.1900000e+01   1.5821313e-08   1.0000000e+00
   2.1950000e+01   1.5857425e-08   1.0000000e+00
   2.2000000e+01   1.5893537e-08   1.0000000e+00
   2.2050000e+01   1.5929649e-08   1.0000000e+00
   2.2100000e+01   1.5965762e-08   1.0000000e+00
   2.2150000e+01   1.6001873e-08   1.0000000e+00
   2.2200000e+01   1.6037984e-08   1.0000000e+00
   2.2250000e+01   1.6074096e-08   1.0000000e+00
   2.2300000e+01   1.6110206e-08   1.0000000e+00
   2.2350000e+01   1.6146316e-08   1.0000000e+00
   2.2400000e+01   1.6182427e-08   1.0000000e+00
   2.2450000e+01   1.6218540e-08   1.0000000e+00
   2.2500000e+01   1.6254651e-08   1.0000000e+00
   2.2550000e+01   1.6290763e-08   1.0000000e+00
   2.2600000e+01   1.6326873e-08   1.0000000e+00
   2.2650000e+01   1.6362983e-08   1.0000000e+00
   2.2700000e+01   1.6399093e-08   1.0000000e+00
   2.2750000e+01   1.6435203e-08   1.0000000e+00
   2.2800000e+01   1.6471316e-08   1.0000000e+00
   2.2850000e+01   1.6507429e-08   1.0000000e+00
   2.2900000e+01   1.6543540e-08   1.0000000e+00
   2.2950000e+01   1.6579652e-08   1.0000000e+00
   2.3000000e+01   1.6615762e-08   1.0000000e+00
   2.3050000e+01   1.6651872e-08   1.0000000e+00
   2.3100000e+01   1.6687982e-08   1.0000000e+00
   2.3150000e+01   1.6724094e-08   1.0000000e+00
   2.3200000e+01   1.6760204e-08   1.0000000e+00
   2.3250000e+01   1.6796316e-08   1.0000000e+00
   2.3300000e+01   1.6832426e-08   1.0000000e+00
   2.3350000e+01   1.6868538e-08   1.0000000e+00
   2.3400000e+01   1.6904651e-08   1.0000000e+00
   2.3450000e+01   1.6940763e-08   1.0000000e+00
   2.3500000e+01   1.6976873e-08   1.0000000e+00
   2.3550000e+01   1.7012983e-08   1.0000000e+00
   2.3600000e+01   1.7049096e-08   1.0000000e+00
   2.3650000e+01   1.7085205e-08   1.0000000e+00
   2.3700000e+01   1.7121316e-08   1.0000000e+00
   2.3750000e+01   1.7157425e-08   1.0000000e+00
   2.3800000e+01   1.7193534e-08   1.0000000e+00
   2.3850000e+01   1.7229646e-08   1.0000000e+00
   2.3900000e+01   1.7265755e-08   1.0000000e+00
   2.3950000e+01   1.7301865e-08   1.0000000e+00
   2.4000000e+01   1.7337974e-08   1.0000000e+00
   2.4050000e+01   1.7374083e-08   1.0000000e+00
   2.4100000e+01   1.7410192e-08   1.0000000e+00
   2.4150000e+01   1.7446302e-08   1.0000000e+00
   2.4200000e+01   1.7482411e-08   1.0000000e+00
   2.4250000e+01   1.7518520e-08   1.0000000e+00
   2.4300000e+01   1.7554632e-08   1.0000000e+00
   2.4350000e+01   1.7590741e-08   1.0000000e+00
   2.4400000e+01   1.7626850e-08   1.0000000e+00
   2.4450000e+01   1.7662962e-08   1.0000000e+00
   2.4500000e+01   1.7699071e-08   1.0000000e+00
   2.4550000e+01   1.7735180e-08   1.0000000e+00
   2.4600000e+01   1.7771291e-08   1.0000000e+00
   2.4650000e+01   1.7807399e-08   1.0000000e+00
   2.4700000e+01   1.7843507e-08   1.0000000e+00
   2.4750000e+01   1.7879618e-08   1.0000000e+00
   2.4800000e+01   1.7915727e-08   1.0000000e+00
   2.4850000e+01   1.7951835e-08   1.0000000e+00
   2.4900000e+01   1.7987947e-08   1.0000000e+00
   2.4950000e+01   1.8024058e-08   1.0000000e+00
   2.5000000e+01   1.8060168e-08   1.0000000e+00
   2.5050000e+01   1.8096279e-08   1.0000000e+00
   2.5100000e+01   1.8132388e-08   1.0000000e+00
   2.5150000e+01   1.8168499e-08   1.0000000e+00
   2.5200000e+01   1.8204609e-08   1.0000000e+00
   2.5250000e+01   1.8240718e-08   1.0000000e+00
   2.5300000e+01   1.8276827e-08   1.0000000e+00
   2.5350000e+01   1.8312934e-08   1.0000000e+00
   2.5400000e+01   1.8349045e-08   1.0000000e+00
   2.5450000e+01   1.8385153e-08   1.0000000e+00
   2.5500000e+01   1.8421264e-08   1.0000000e+00
   2.5550000e+01   1.8457374e-08   1.0000000e+00
   2.5600000e+01   1.8493484e-08   1.0000000e+00
   2.5650000e+01   1.8529591e-08   1.0000000e+00
   2.5700000e+01   1.8565699e-08   1.0000000e+00
   2.5750000e+01   1.8601806e-08   1.0000000e+00
   2.5800000e+01   1.8637914e-08   1.0000000e+00
   2.5850000e+01   1.8674022e-08   1.0000000e+00
   2.5900000e+01   1.8710129e-08   1.0000000e+00
   2.5950000e+01   1.8746239e-08   1.0000000e+00
   2.6000000e+01   1.8782348e-08   1.0000000e+00
   2.6050000e+01   1.8818458e-08   1.0000000e+00
   2.6100000e+01   1.8854565e-08   1.0000000e+00
   2.6150000e+01   1.8890675e-08   1.0000000e+00
   2.6200000e+01   1.8926784e-08   1.0000000e+00
   2.6250000e+01   1.8962894e-08   1.0000000e+00
   2.6300000e+01   1.8999004e-08   1.0000000e+00
   2.6350000e+01   1.9035111e-08   1.0000000e+00
   2.6400000e+01   1.9071217e-08   1.0000000e+00
   2.6450000e+01   1.9107326e-08   1.0000000e+00
   2.6500000e+01   1.9143434e-08   1.0000000e+00
   2.6550000e+01   1.9179543e-08   1.0000000e+00
   2.6600000e+01   1.9215652e-08   1.0000000e+00
   2.6650000e+01   1.9251760e-08   1.0000000e+00
   2.6700000e+01   1.9287870e-08   1.0000000e+00
   2.6750000e+01   1.9323978e-08   1.0000000e+00
   2.6800000e+01   1.9360086e-08   1.0000000e+00
   2.6850000e+01   1.9396195e-08   1.0000000e+00
   2.6900000e+01   1.9432304e-08   1.0000000e+00
   2.6950000e+01   1.9468410e-08   1.0000000e+00
   2.7000000e+01   1.9504516e-08   1.0000000e+00
   2.7050000e+01   1.9540625e-08   1.0000000e+00
   2.7100000e+01   1.9576732e-08   1.0000000e+00
   2.7150000e+01   1.9612840e-08   1.0000000e+00
   2.7200000e+01   1.9648947e-08   1.0000000e+00
   2.7250000e+01   1.9685053e-08   1.0000000e+00
   2.7300000e+01   1.9721161e-08   1.0000000e+00
   2.7350000e+01   1.9757269e-08   1.0000000e+00
   2.7400000e+01   1.9793378e-08   1.0000000e+00
   2.7450000e+01   1.9829486e-08   1.0000000e+00
   2.7500000e+01   1.9865594e-08   1.0000000e+00
   2.7550000e+01   1.9901703e-08   1.0000000e+00
   2.7600000e+01   1.9937811e-08   1.0000000e+00
   2.7650000e+01   1.9973919e-08   1.0000000e+00
   2.7700000e+01   2.0010027e-08   1.0000000e+00
   2.7750000e+01   2.0046135e-08   1.0000000e+00
   2.7800000e+01   2.0082243e-08   1.0000000e+00
   2.7850000e+01   2.0118351e-08   1.0000000e+00
   2.7900000e+01   2.0154458e-08   1.0000000e+00
   2.7950000e+01   2.0190566e-08   1.0000000e+00
   2.8000000e+01   2.0226674e-08   1.0000000e+00
   2.8050000e+01   2.0262781e-08   1.0000000e+00
   2.8100000e+01   2.0298888e-08   1.0000000e+00
   2.8150000e+01   2.0334994e-08   1.0000000e+00
   2.8200000e+01   2.0371102e-08   1.0000000e+00
   2.8250000e+01   2.0407210e-08   1.0000000e+00
   2.8300000e+01   2.0443318e-08   1.0000000e+00
   2.8350000e+01   2.0479424e-08   1.0000000e+00
   2.8400000e+01   2.0515530e-08   1.0000000e+00
   2.8450000e+01   2.0551637e-08   1.0000000e+00
   2.8500000e+01   2.0587744e-08   1.0000000e+00
   2.8550000e+01   2.0623852e-08   1.0000000e+00
   2.8600000e+01   2.0659959e-08   1.0000000e+00
   2.8650000e+01   2.0696066e-08   1.0000000e+00
   2.8700000e+01   2.0732174e-08   1.0000000e+00
   2.8750000e+01   2.0768279e-08   1.0000000e+00
   2.8800000e+01   2.0804386e-08   1.0000000e+00
   2.8850000e+01   2.0840493e-08   1.0000000e+00
   2.8900000e+01   2.0876600e-08   1.0000000e+00
   2.8950000e+01   2.0912707e-08   1.0000000e+00
   2.9000000e+01   2.0948813e-08   1.0000000e+00
   2.9050000e+01   2.0984920e-08   1.0000000e+00
   2.9100000e+01   2.1021027e-08   1.0000000e+00
   2.9150000e+01   2.1057133e-08   1.0000000e+00
   2.9200000e+01   2.1093241e-08   1.0000000e+00
   2.9250000e+01   2.1129348e-08   1.0000000e+00
   2.9300000e+01   2.1165455e-08   1.0000000e+00
   2.9350000e+01   2.1201559e-08   1.0000000e+00
   2.9400000e+01   2.1237663e-08   1.0000000e+00
   2.9450000e+01   2.1273769e-08   1.0000000e+00
   2.9500000e+01   2.1309875e-08   1.0000000e+00
   2.9550000e+01   2.1345981e-08   1.0000000e+00
   2.9600000e+01   2.1382086e-08   1.0000000e+00
   2.9650000e+01   2.1418192e-08   1.0000000e+00
   2.9700000e+01   2.1454298e-08   1.0000000e+00
   2.9750000e+01   2.1490402e-08   1.0000000e+00
   2.9800000e+01   2.1526508e-08   1.0000000e+00
   2.9850000e+01   2.1562614e-08   1.0000000e+00
   2.9900000e+01   2.1598721e-08   1.0000000e+00
   2.9950000e+01   2.1634827e-08   1.0000000e+00
   3.0000000e+01   2.1670933e-08   1.0000000e+00
   3.0050000e+01   2.1707039e-08   1.0000000e+00
   3.0100000e+01   2.1743144e-08   1.0000000e+00
   3.0150000e+01   2.1779250e-08   1.0000000e+00
   3.0200000e+01   2.1815353e-08   1.0000000e+00
   3.0250000e+01   2.1851459e-08   1.0000000e+00
   3.0300000e+01   2.1887564e-08   1.0000000e+00
   3.0350000e+01   2.1923669e-08   1.0000000e+00
   3.0400000e+01   2.1959775e-08   1.0000000e+00
   3.0450000e+01   2.1995878e-08   1.0000000e+00
   3.0500000e+01   2.2031984e-08   1.0000000e+00
   3.0550000e+01   2.2068088e-08   1.0000000e+00
   3.0600000e+01   2.2104193e-08   1.0000000e+00
   3.0650000e+01   2.2140297e-08   1.0000000e+00
   3.0700000e+01   2.2176403e-08   1.0000000e+00
   3.0750000e+01   2.2212507e-08   1.0000000e+00
   3.0800000e+01   2.2248611e-08   1.0000000e+00
   3.0850000e+01   2.2284717e-08   1.0000000e+00
   3.0900000e+01   2.2320822e-08   1.0000000e+00
   3.0950000e+01   2.2356927e-08   1.0000000e+00
   3.1000000e+01   2.2393029e-08   1.0000000e+00
   3.1050000e+01   2.2429133e-08   1.0000000e+00
   3.1100000e+01   2.2465237e-08   1.0000000e+00
   3.1150000e+01   2.2501343e-08   1.0000000e+00
   3.1200000e+01   2.2537446e-08   1.0000000e+00
   3.1250000e+01   2.2573552e-08   1.0000000e+00
   3.1300000e+01   2.2609656e-08   1.0000000e+00
   3.1350000e+01   2.2645761e-08   1.0000000e+00
   3.1400000e+01   2.2681865e-08   1.0000000e+00
   3.1450000e+01   2.2717968e-08   1.0000000e+00
   3.1500000e+01   2.2754073e-08   1.0000000e+00
   3.1550000e+01   2.2790177e-08   1.0000000e+00
   3.1600000e+01   2.2826282e-08   1.0000000e+00
   3.1650000e+01   2.2862386e-08   1.0000000e+00
   3.1700000e+01   2.2898490e-08   1.0000000e+00
   3.1750000e+01   2.2934593e-08   1.0000000e+00
   3.1800000e+01   2.2970696e-08   1.0000000e+00
   3.1850000e+01   2.3006800e-08   1.0000000e+00
   3.1900000e+01   2.3042903e-08   1.0000000e+00
   3.1950000e+01   2.3079006e-08   1.0000000e+00
   3.2000000e+01   2.3115110e-08   1.0000000e+00
   3.2050000e+01   2.3151212e-08   1.0000000e+00
   3.2100000e+01   2.3187318e-08   1.0000000e+00
   3.2150000e+01   2.3223418e-08   1.0000000e+00
   3.2200000e+01   2.3259520e-08   1.0000000e+00
   3.2250000e+01   2.3295620e-08   1.0000000e+00
   3.2300000e+01   2.3331723e-08   1.0000000e+00
   3.2350000e+01   2.3367823e-08   1.0000000e+00
   3.2400000e+01   2.3403926e-08   1.0000000e+00
   3.2450000e+01   2.3440031e-08   1.0000000e+00
   3.2500000e+01   2.3476134e-08   1.0000000e+00
   3.2550000e+01   2.3512234e-08   1.0000000e+00
   3.2600000e+01   2.3548334e-08   1.0000000e+00
   3.2650000e+01   2.3584433e-08   1.0000000e+00
   3.2700000e+01   2.3620539e-08   1.0000000e+00
   3.2750000e+01   2.3656641e-08   1.0000000e+00
   3.2800000e+01   2.3692743e-08   1.0000000e+00
   3.2850000e+01   2.3728847e-08   1.0000000e+00
   3.2900000e+01   2.3764946e-08   1.0000000e+00
   3.2950000e+01   2.3801050e-08   1.0000000e+00
   3.3000000e+01   2.3837151e-08   1.0000000e+00
   3.3050000e+01   2.3873256e-08   1.0000000e+00
   3.3100000e+01   2.3909358e-08   1.0000000e+00
   3.3150000e+01   2.3945459e-08   1.0000000e+00
   3.3200000e+01   2.3981562e-08   1.0000000e+00
   3.3250000e+01   2.4017662e-08   1.0000000e+00
   3.3300000e+01   2.4053764e-08   1.0000000e+00
   3.3350000e+01   2.4089863e-08   1.0000000e+00
   3.3400000e+01   2.4125965e-08   1.0000000e+00
   3.3450000e+01   2.4162067e-08   1.0000000e+00
   3.3500000e+01   2.4198168e-08   1.0000000e+00
   3.3550000e+01   2.4234267e-08   1.0000000e+00
   3.3600000e+01   2.4270366e-08   1.0000000e+00
   3.3650000e+01   2.4306472e-08   1.0000000e+00
   3.3700000e+01   2.4342573e-08   1.0000000e+00
   3.3750000e+01   2.4378674e-08   1.0000000e+00
   3.3800000e+01   2.4414779e-08   1.0000000e+00
   3.3850000e+01   2.4450883e-08   1.0000000e+00
   3.3900000e+01   2.4486985e-08   1.0000000e+00
   3.3950000e+01   2.4523085e-08   1.0000000e+00
   3.4000000e+01   2.4559184e-08   1.0000000e+00
   3.4050000e+01   2.4595282e-08   1.0000000e+00
   3.4100000e+01   2.4631383e-08   1.0000000e+00
   3.4150000e+01   2.4667483e-08   1.0000000e+00
   3.4200000e+01   2.4703584e-08   1.0000000e+00
   3.4250000e+01   2.4739684e-08   1.0000000e+00
   3.4300000e+01   2.4775782e-08   1.0000000e+00
   3.4350000e+01   2.4811887e-08   1.0000000e+00
   3.4400000e+01   2.4847988e-08   1.0000000e+00
   3.4450000e+01   2.4884092e-08   1.0000000e+00
   3.4500000e+01   2.4920190e-08   1.0000000e+00
   3.4550000e+01   2.4956294e-08   1.0000000e+00
   3.4600000e+01   2.4992398e-08   1.0000000e+00
   3.4650000e+01   2.5028497e-08   1.0000000e+00
   3.4700000e+01   2.5064594e-08   1.0000000e+00
   3.4750000e+01   2.5100697e-08   1.0000000e+00
   3.4800000e+01   2.5136802e-08   1.0000000e+00
   3.4850000e+01   2.5172900e-08   1.0000000e+00
   3.4900000e+01   2.5209004e-08   1.0000000e+00
   3.4950000e+01   2.5245105e-08   1.0000000e+00
   3.5000000e+01   2.5281208e-08   1.0000000e+00
   3.5050000e+01   2.5317306e-08   1.0000000e+00
   3.5100000e+01   2.5353410e-08   1.0000000e+00
   3.5150000e+01   2.5389507e-08   1.0000000e+00
   3.5200000e+01   2.5425607e-08   1.0000000e+00
   3.5250000e+01   2.5461708e-08   1.0000000e+00
   3.5300000e+01   2.5497809e-08   1.0000000e+00
   3.5350000e+01   2.5533909e-08   1.0000000e+00
   3.5400000e+01   2.5570008e-08   1.0000000e+00
   3.5450000e+01   2.5606112e-08   1.0000000e+00
   3.5500000e+01   2.5642211e-08   1.0000000e+00
   3.5550000e+01   2.5678315e-08   1.0000000e+00
   3.5600000e+01   2.5714417e-08   1.0000000e+00
   3.5650000e+01   2.5750520e-08   1.0000000e+00
   3.5700000e+01   2.5786617e-08   1.0000000e+00
   3.5750000e+01   2.5822716e-08   1.0000000e+00
   3.5800000e+01   2.5858816e-08   1.0000000e+00
   3.5850000e+01   2.5894919e-08   1.0000000e+00
   3.5900000e+01   2.5931018e-08   1.0000000e+00
   3.5950000e+01   2.5967121e-08   1.0000000e+00
   3.6000000e+01   2.6003224e-08   1.0000000e+00
   3.6050000e+01   2.6039323e-08   1.0000000e+00
   3.6100000e+01   2.6075424e-08   1.0000000e+00
   3.6150000e+01   2.6111526e-08   1.0000000e+00
   3.6200000e+01   2.6147622e-08   1.0000000e+00
   3.6250000e+01   2.6183724e-08   1.0000000e+00
   3.6300000e+01   2.6219824e-08   1.0000000e+00
   3.6350000e+01   2.6255921e-08   1.0000000e+00
   3.6400000e+01   2.6292022e-08   1.0000000e+00
   3.6450000e+01   2.6328121e-08   1.0000000e+00
   3.6500000e+01   2.6364223e-08   1.0000000e+00
   3.6550000e+01   2.6400321e-08   1.0000000e+00
   3.6600000e+01   2.6436423e-08   1.0000000e+00
   3.6650000e+01   2.6472522e-08   1.0000000e+00
   3.6700000e+01   2.6508621e-08   1.0000000e+00
   3.6750000e+01   2.6544720e-08   1.0000000e+00
   3.6800000e+01   2.6580818e-08   1.0000000e+00
   3.6850000e+01   2.6616917e-08   1.0000000e+00
   3.6900000e+01   2.6653019e-08   1.0000000e+00
   3.6950000e+01   2.6689117e-08   1.0000000e+00
   3.7000000e+01   2.6725216e-08   1.0000000e+00
   3.7050000e+01   2.6761314e-08   1.0000000e+00
   3.7100000e+01   2.6797412e-08   1.0000000e+00
   3.7150000e+01   2.6833513e-08   1.0000000e+00
   3.7200000e+01   2.6869614e-08   1.0000000e+00
   3.7250000e+01   2.6905711e-08   1.0000000e+00
   3.7300000e+01   2.6941809e-08   1.0000000e+00
   3.7350000e+01   2.6977910e-08   1.0000000e+00
   3.7400000e+01   2.7014012e-08   1.0000000e+00
   3.7450000e+01   2.7050110e-08   1.0000000e+00
   3.7500000e+01   2.7086208e-08   1.0000000e+00
   3.7550000e+01   2.7122305e-08   1.0000000e+00
   3.7600000e+01   2.7158407e-08   1.0000000e+00
   3.7650000e+01   2.7194505e-08   1.0000000e+00
   3.7700000e+01   2.7230606e-08   1.0000000e+00
   3.7750000e+01   2.7266704e-08   1.0000000e+00
   3.7800000e+01   2.7302806e-08   1.0000000e+00
   3.7850000e+01   2.7338907e-08   1.0000000e+00
   3.7900000e+01   2.7375003e-08   1.0000000e+00
   3.7950000e+01   2.7411102e-08   1.0000000e+00
   3.8000000e+01   2.7447202e-08   1.0000000e+00
   3.8050000e+01   2.7483302e-08   1.0000000e+00
   3.8100000e+01   2.7519399e-08   1.0000000e+00
   3.8150000e+01   2.7555500e-08   1.0000000e+00
   3.8200000e+01   2.7591601e-08   1.0000000e+00
   3.8250000e+01   2.7627701e-08   1.0000000e+00
   3.8300000e+01   2.7663800e-08   1.0000000e+00
   3.8350000e+01   2.7699897e-08   1.0000000e+00
   3.8400000e+01   2.7735998e-08   1.0000000e+00
   3.8450000e+01   2.7772099e-08   1.0000000e+00
   3.8500000e+01   2.7808195e-08   1.0000000e+00
   3.8550000e+01   2.7844292e-08   1.0000000e+00
   3.8600000e+01   2.7880389e-08   1.0000000e+00
   3.8650000e+01   2.7916490e-08   1.0000000e+00
   3.8700000e+01   2.7952587e-08   1.0000000e+00
   3.8750000e+01   2.7988685e-08   1.0000000e+00
   3.8800000e+01   2.8024782e-08   1.0000000e+00
   3.8850000e+01   2.8060882e-08   1.0000000e+00
   3.8900000e+01   2.8096979e-08   1.0000000e+00
   3.8950000e+01   2.8133075e-08   1.0000000e+00
   3.9000000e+01   2.8169171e-08   1.0000000e+00
   3.9050000e+01   2.8205272e-08   1.0000000e+00
   3.9100000e+01   2.8241369e-08   1.0000000e+00
   3.9150000e+01   2.8277466e-08   1.0000000e+00
   3.9200000e+01   2.8313562e-08   1.0000000e+00
   3.9250000e+01   2.8349660e-08   1.0000000e+00
   3.9300000e+01   2.8385756e-08   1.0000000e+00
   3.9350000e+01   2.8421856e-08   1.0000000e+00
   3.9400000e+01   2.8457952e-08   1.0000000e+00
   3.9450000e+01   2.8494051e-08   1.0000000e+00
   3.9500000e+01   2.8530148e-08   1.0000000e+00
   3.9550000e+01   2.8566244e-08   1.0000000e+00
   3.9600000e+01   2.8602340e-08   1.0000000e+00
   3.9650000e+01   2.8638435e-08   1.0000000e+00
   3.9700000e+01   2.8674535e-08   1.0000000e+00
   3.9750000e+01   2.8710630e-08   1.0000000e+00
   3.9800000e+01   2.8746728e-08   1.0000000e+00
   3.9850000e+01   2.8782827e-08   1.0000000e+00
   3.9900000e+01   2.8818924e-08   1.0000000e+00
   3.9950000e+01   2.8855019e-08   1.0000000e+00
   4.0000000e+01   2.8891118e-08   1.0000000e+00
   4.0050000e+01   2.8927213e-08   1.0000000e+00
   4.0100000e+01   2.8963311e-08   1.0000000e+00
   4.0150000e+01   2.8999407e-08   1.0000000e+00
   4.0200000e+01   2.9035503e-08   1.0000000e+00
   4.0250000e+01   2.9071602e-08   1.0000000e+00
   4.0300000e+01   2.9107697e-08   1.0000000e+00
   4.0350000e+01   2.9143796e-08   1.0000000e+00
   4.0400000e+01   2.9179891e-08   1.0000000e+00
   4.0450000e+01   2.9215988e-08   1.0000000e+00
   4.0500000e+01   2.9252083e-08   1.0000000e+00
   4.0550000e+01   2.9288180e-08   1.0000000e+00
   4.0600000e+01   2.9324279e-08   1.0000000e+00
   4.0650000e+01   2.9360375e-08   1.0000000e+00
   4.0700000e+01   2.9396472e-08   1.0000000e+00
   4.0750000e+01   2.9432567e-08   1.0000000e+00
   4.0800000e+01   2.9468663e-08   1.0000000e+00
   4.0850000e+01   2.9504757e-08   1.0000000e+00
   4.0900000e+01   2.9540849e-08   1.0000000e+00
   4.0950000e+01   2.9576942e-08   1.0000000e+00
   4.1000000e+01   2.9613036e-08   1.0000000e+00
   4.1050000e+01   2.9649135e-08   1.0000000e+00
   4.1100000e+01   2.9685232e-08   1.0000000e+00
   4.1150000e+01   2.9721330e-08   1.0000000e+00
   4.1200000e+01   2.9757428e-08   1.0000000e+00
   4.1250000e+01   2.9793522e-08   1.0000000e+00
   4.1300000e+01   2.9829615e-08   1.0000000e+00
   4.1350000e+01   2.9865713e-08   1.0000000e+00
   4.1400000e+01   2.9901810e-08   1.0000000e+00
   4.1450000e+01   2.9937909e-08   1.0000000e+00
   4.1500000e+01   2.9974006e-08   1.0000000e+00
   4.1550000e+01   3.0010104e-08   1.0000000e+00
   4.1600000e+01   3.0046196e-08   1.0000000e+00
   4.1650000e+01   3.0082292e-08   1.0000000e+00
   4.1700000e+01   3.0118386e-08   1.0000000e+00
   4.1750000e+01   3.0154482e-08   1.0000000e+00
   4.1800000e+01   3.0190575e-08   1.0000000e+00
   4.1850000e+01   3.0226669e-08   1.0000000e+00
   4.1900000e+01   3.0262763e-08   1.0000000e+00
   4.1950000e+01   3.0298859e-08   1.0000000e+00
   4.2000000e+01   3.0334956e-08   1.0000000e+00
   4.2050000e+01   3.0371052e-08   1.0000000e+00
   4.2100000e+01   3.0407149e-08   1.0000000e+00
   4.2150000e+01   3.0443246e-08   1.0000000e+00
   4.2200000e+01   3.0479337e-08   1.0000000e+00
   4.2250000e+01   3.0515429e-08   1.0000000e+00
   4.2300000e+01   3.0551526e-08   1.0000000e+00
   4.2350000e+01   3.0587623e-08   1.0000000e+00
   4.2400000e+01   3.0623719e-08   1.0000000e+00
   4.2450000e+01   3.0659811e-08   1.0000000e+00
   4.2500000e+01   3.0695902e-08   1.0000000e+00
   4.2550000e+01   3.0731994e-08   1.0000000e+00
   4.2600000e+01   3.0768086e-08   1.0000000e+00
   4.2650000e+01   3.0804179e-08   1.0000000e+00
   4.2700000e+01   3.0840273e-08   1.0000000e+00
   4.2750000e+01   3.0876370e-08   1.0000000e+00
   4.2800000e+01   3.0912465e-08   1.0000000e+00
   4.2850000e+01   3.0948556e-08   1.0000000e+00
   4.2900000e+01   3.0984651e-08   1.0000000e+00
   4.2950000e+01   3.1020744e-08   1.0000000e+00
   4.3000000e+01   3.1056839e-08   1.0000000e+00
   4.3050000e+01   3.1092935e-08   1.0000000e+00
   4.3100000e+01   3.1129026e-08   1.0000000e+00
   4.3150000e+01   3.1165117e-08   1.0000000e+00
   4.3200000e+01   3.1201213e-08   1.0000000e+00
   4.3250000e+01   3.1237305e-08   1.0000000e+00
   4.3300000e+01   3.1273399e-08   1.0000000e+00
   4.3350000e+01   3.1309494e-08   1.0000000e+00
   4.3400000e+01   3.1345585e-08   1.0000000e+00
   4.3450000e+01   3.1381677e-08   1.0000000e+00
   4.3500000e+01   3.1417773e-08   1.0000000e+00
   4.3550000e+01   3.1453868e-08   1.0000000e+00
   4.3600000e+01   3.1489959e-08   1.0000000e+00
   4.3650000e+01   3.1526050e-08   1.0000000e+00
   4.3700000e+01   3.1562143e-08   1.0000000e+00
   4.3750000e+01   3.1598235e-08   1.0000000e+00
   4.3800000e+01   3.1634326e-08   1.0000000e+00
   4.3850000e+01   3.1670421e-08   1.0000000e+00
   4.3900000e+01   3.1706516e-08   1.0000000e+00
   4.3950000e+01   3.1742608e-08   1.0000000e+00
   4.4000000e+01   3.1778699e-08   1.0000000e+00
   4.4050000e+01   3.1814793e-08   1.0000000e+00
   4.4100000e+01   3.1850889e-08   1.0000000e+00
   4.4150000e+01   3.1886980e-08   1.0000000e+00
   4.4200000e+01   3.1923070e-08   1.0000000e+00
   4.4250000e+01   3.1959165e-08   1.0000000e+00
   4.4300000e+01   3.1995257e-08   1.0000000e+00
   4.4350000e+01   3.2031350e-08   1.0000000e+00
   4.4400000e+01   3.2067444e-08   1.0000000e+00
   4.4450000e+01   3.2103539e-08   1.0000000e+00
   4.4500000e+01   3.2139631e-08   1.0000000e+00
   4.4550000e+01   3.2175721e-08   1.0000000e+00
   4.4600000e+01   3.2211813e-08   1.0000000e+00
   4.4650000e+01   3.2247907e-08   1.0000000e+00
   4.4700000e+01   3.2284002e-08   1.0000000e+00
   4.4750000e+01   3.2320095e-08   1.0000000e+00
   4.4800000e+01   3.2356185e-08   1.0000000e+00
   4.4850000e+01   3.2392279e-08   1.0000000e+00
   4.4900000e+01   3.2428369e-08   1.0000000e+00
   4.4950000e+01   3.2464460e-08   1.0000000e+00
   4.5000000e+01   3.2500553e-08   1.0000000e+00
   4.5050000e+01   3.2536647e-08   1.0000000e+00
   4.5100000e+01   3.2572741e-08   1.0000000e+00
   4.5150000e+01   3.2608834e-08   1.0000000e+00
   4.5200000e+01   3.2644927e-08   1.0000000e+00
   4.5250000e+01   3.2681016e-08   1.0000000e+00
   4.5300000e+01   3.2717109e-08   1.0000000e+00
   4.5350000e+01   3.2753203e-08   1.0000000e+00
   4.5400000e+01   3.2789294e-08   1.0000000e+00
   4.5450000e+01   3.2825388e-08   1.0000000e+00
   4.5500000e+01   3.2861477e-08   1.0000000e+00
   4.5550000e+01   3.2897566e-08   1.0000000e+00
   4.5600000e+01   3.2933659e-08   1.0000000e+00
   4.5650000e+01   3.2969749e-08   1.0000000e+00
   4.5700000e+01   3.3005837e-08   1.0000000e+00
   4.5750000e+01   3.3041929e-08   1.0000000e+00
   4.5800000e+01   3.3078021e-08   1.0000000e+00
   4.5850000e+01   3.3114113e-08   1.0000000e+00
   4.5900000e+01   3.3150204e-08   1.0000000e+00
   4.5950000e+01   3.3186296e-08   1.0000000e+00
   4.6000000e+01   3.3222387e-08   1.0000000e+00
   4.6050000e+01   3.3258475e-08   1.0000000e+00
   4.6100000e+01   3.3294564e-08   1.0000000e+00
   4.6150000e+01   3.3330656e-08   1.0000000e+00
   4.6200000e+01   3.3366748e-08   1.0000000e+00
   4.6250000e+01   3.3402840e-08   1.0000000e+00
   4.6300000e+01   3.3438934e-08   1.0000000e+00
   4.6350000e+01   3.3475027e-08   1.0000000e+00
   4.6400000e+01   3.3511116e-08   1.0000000e+00
   4.6450000e+01   3.3547203e-08   1.0000000e+00
   4.6500000e+01   3.3583292e-08   1.0000000e+00
   4.6550000e+01   3.3619384e-08   1.0000000e+00
   4.6600000e+01   3.3655473e-08   1.0000000e+00
   4.6650000e+01   3.3691562e-08   1.0000000e+00
   4.6700000e+01   3.3727651e-08   1.0000000e+00
   4.6750000e+01   3.3763743e-08   1.0000000e+00
   4.6800000e+01   3.3799831e-08   1.0000000e+00
   4.6850000e+01   3.3835919e-08   1.0000000e+00
   4.6900000e+01   3.3872012e-08   1.0000000e+00
   4.6950000e+01   3.3908104e-08   1.0000000e+00
   4.7000000e+01   3.3944191e-08   1.0000000e+00
   4.7050000e+01   3.3980278e-08   1.0000000e+00
   4.7100000e+01   3.4016365e-08   1.0000000e+00
   4.7150000e+01   3.4052458e-08   1.0000000e+00
   4.7200000e+01   3.4088548e-08   1.0000000e+00
   4.7250000e+01   3.4124636e-08   1.0000000e+00
   4.7300000e+01   3.4160723e-08   1.0000000e+00
   4.7350000e+01   3.4196810e-08   1.0000000e+00
   4.7400000e+01   3.4232899e-08   1.0000000e+00
   4.7450000e+01   3.4268990e-08   1.0000000e+00
   4.7500000e+01   3.4305080e-08   1.0000000e+00
   4.7550000e+01   3.4341171e-08   1.0000000e+00
   4.7600000e+01   3.4377258e-08   1.0000000e+00
   4.7650000e+01   3.4413348e-08   1.0000000e+00
   4.7700000e+01   3.4449439e-08   1.0000000e+00
   4.7750000e+01   3.4485526e-08   1.0000000e+00
   4.7800000e+01   3.4521618e-08   1.0000000e+00
   4.7850000e+01   3.4557707e-08   1.0000000e+00
   4.7900000e+01   3.4593793e-08   1.0000000e+00
   4.7950000e+01   3.4629884e-08   1.0000000e+00
   4.8000000e+01   3.4665976e-08   1.0000000e+00
   4.8050000e+01   3.4702064e-08   1.0000000e+00
   4.8100000e+01   3.4738154e-08   1.0000000e+00
   4.8150000e+01   3.4774245e-08   1.0000000e+00
   4.8200000e+01   3.4810335e-08   1.0000000e+00
   4.8250000e+01   3.4846425e-08   1.0000000e+00
   4.8300000e+01   3.4882515e-08   1.0000000e+00
   4.8350000e+01   3.4918606e-08   1.0000000e+00
   4.8400000e+01   3.4954692e-08   1.0000000e+00
   4.8450000e+01   3.4990778e-08   1.0000000e+00
   4.8500000e+01   3.5026868e-08   1.0000000e+00
   4.8550000e+01   3.5062955e-08   1.0000000e+00
   4.8600000e+01   3.5099040e-08   1.0000000e+00
   4.8650000e+01   3.5135129e-08   1.0000000e+00
   4.8700000e+01   3.5171219e-08   1.0000000e+00
   4.8750000e+01   3.5207304e-08   1.0000000e+00
   4.8800000e+01   3.5243394e-08   1.0000000e+00
   4.8850000e+01   3.5279483e-08   1.0000000e+00
   4.8900000e+01   3.5315573e-08   1.0000000e+00
   4.8950000e+01   3.5351662e-08   1.0000000e+00
   4.9000000e+01   3.5387753e-08   1.0000000e+00
   4.9050000e+01   3.5423842e-08   1.0000000e+00
   4.9100000e+01   3.5459930e-08   1.0000000e+00
   4.9150000e+01   3.5496019e-08   1.0000000e+00
   4.9200000e+01   3.5532106e-08   1.0000000e+00
   4.9250000e+01   3.5568192e-08   1.0000000e+00
   4.9300000e+01   3.5604277e-08   1.0000000e+00
   4.9350000e+01   3.5640367e-08   1.0000000e+00
   4.9400000e+01   3.5676456e-08   1.0000000e+00
   4.9450000e+01   3.5712543e-08   1.0000000e+00
   4.9500000e+01   3.5748628e-08   1.0000000e+00
   4.9550000e+01   3.5784716e-08   1.0000000e+00
   4.9600000e+01   3.5820800e-08   1.0000000e+00
   4.9650000e+01   3.5856889e-08   1.0000000e+00
   4.9700000e+01   3.5892979e-08   1.0000000e+00
   4.9750000e+01   3.5929064e-08   1.0000000e+00
   4.9800000e+01   3.5965153e-08   1.0000000e+00
   4.9850000e+01   3.6001237e-08   1.0000000e+00
   4.9900000e+01   3.6037324e-08   1.0000000e+00
   4.9950000e+01   3.6073412e-08   1.0000000e+00
   5.0000000e+01   3.6109502e-08   1.0000000e+00
   5.0050000e+01   3.6145587e-08   1.0000000e+00
   5.0100000e+01   3.6181676e-08   1.0000000e+00
   5.0150000e+01   3.6217764e-08   1.0000000e+00
   5.0200000e+01   3.6253852e-08   1.0000000e+00
   5.0250000e+01   3.6289941e-08   1.0000000e+00
   5.0300000e+01   3.6326027e-08   1.0000000e+00
   5.0350000e+01   3.6362114e-08   1.0000000e+00
   5.0400000e+01   3.6398201e-08   1.0000000e+00
   5.0450000e+01   3.6434285e-08   1.0000000e+00
   5.0500000e+01   3.6470373e-08   1.0000000e+00
   5.0550000e+01   3.6506460e-08   1.0000000e+00
   5.0600000e+01   3.6542543e-08   1.0000000e+00
   5.0650000e+01   3.6578634e-08   1.0000000e+00
   5.0700000e+01   3.6614717e-08   1.0000000e+00
   5.0750000e+01   3.6650803e-08   1.0000000e+00
   5.0800000e+01   3.6686887e-08   1.0000000e+00
   5.0850000e+01   3.6722971e-08   1.0000000e+00
   5.0900000e+01   3.6759057e-08   1.0000000e+00
   5.0950000e+01   3.6795144e-08   1.0000000e+00
   5.1000000e+01   3.6831230e-08   1.0000000e+00
   5.1050000e+01   3.6867313e-08   1.0000000e+00
   5.1100000e+01   3.6903403e-08   1.0000000e+00
   5.1150000e+01   3.6939490e-08   1.0000000e+00
   5.1200000e+01   3.6975573e-08   1.0000000e+00
   5.1250000e+01   3.7011660e-08   1.0000000e+00
   5.1300000e+01   3.7047747e-08   1.0000000e+00
   5.1350000e+01   3.7083833e-08   1.0000000e+00
   5.1400000e+01   3.7119920e-08   1.0000000e+00
   5.1450000e+01   3.7156006e-08   1.0000000e+00
   5.1500000e+01   3.7192094e-08   1.0000000e+00
   5.1550000e+01   3.7228180e-08   1.0000000e+00
   5.1600000e+01   3.7264263e-08   1.0000000e+00
   5.1650000e+01   3.7300346e-08   1.0000000e+00
   5.1700000e+01   3.7336432e-08   1.0000000e+00
   5.1750000e+01   3.7372516e-08   1.0000000e+00
   5.1800000e+01   3.7408603e-08   1.0000000e+00
   5.1850000e+01   3.7444689e-08   1.0000000e+00
   5.1900000e+01   3.7480776e-08   1.0000000e+00
   5.1950000e+01   3.7516862e-08   1.0000000e+00
   5.2000000e+01   3.7552947e-08   1.0000000e+00
   5.2050000e+01   3.7589032e-08   1.0000000e+00
   5.2100000e+01   3.7625119e-08   1.0000000e+00
   5.2150000e+01   3.7661204e-08   1.0000000e+00
   5.2200000e+01   3.7697292e-08   1.0000000e+00
   5.2250000e+01   3.7733377e-08   1.0000000e+00
   5.2300000e+01   3.7769463e-08   1.0000000e+00
   5.2350000e+01   3.7805552e-08   1.0000000e+00
   5.2400000e+01   3.7841638e-08   1.0000000e+00
   5.2450000e+01   3.7877723e-08   1.0000000e+00
   5.2500000e+01   3.7913812e-08   1.0000000e+00
   5.2550000e+01   3.7949896e-08   1.0000000e+00
   5.2600000e+01   3.7985982e-08   1.0000000e+00
   5.2650000e+01   3.8022069e-08   1.0000000e+00
   5.2700000e+01   3.8058154e-08   1.0000000e+00
   5.2750000e+01   3.8094242e-08   1.0000000e+00
   5.2800000e+01   3.8130326e-08   1.0000000e+00
   5.2850000e+01   3.8166408e-08   1.0000000e+00
   5.2900000e+01   3.8202490e-08   1.0000000e+00
   5.2950000e+01   3.8238575e-08   1.0000000e+00
   5.3000000e+01   3.8274657e-08   1.0000000e+00
   5.3050000e+01   3.8310741e-08   1.0000000e+00
   5.3100000e+01   3.8346829e-08   1.0000000e+00
   5.3150000e+01   3.8382913e-08   1.0000000e+00
   5.3200000e+01   3.8418998e-08   1.0000000e+00
   5.3250000e+01   3.8455080e-08   1.0000000e+00
   5.3300000e+01   3.8491168e-08   1.0000000e+00
   5.3350000e+01   3.8527251e-08   1.0000000e+00
   5.3400000e+01   3.8563335e-08   1.0000000e+00
   5.3450000e+01   3.8599419e-08   1.0000000e+00
   5.3500000e+01   3.8635502e-08   1.0000000e+00
   5.3550000e+01   3.8671590e-08   1.0000000e+00
   5.3600000e+01   3.8707673e-08   1.0000000e+00
   5.3650000e+01   3.8743757e-08   1.0000000e+00
   5.3700000e+01   3.8779845e-08   1.0000000e+00
   5.3750000e+01   3.8815929e-08   1.0000000e+00
   5.3800000e+01   3.8852016e-08   1.0000000e+00
   5.3850000e+01   3.8888104e-08   1.0000000e+00
   5.3900000e+01   3.8924187e-08   1.0000000e+00
   5.3950000e+01   3.8960274e-08   1.0000000e+00
   5.4000000e+01   3.8996358e-08   1.0000000e+00
   5.4050000e+01   3.9032445e-08   1.0000000e+00
   5.4100000e+01   3.9068532e-08   1.0000000e+00
   5.4150000e+01   3.9104615e-08   1.0000000e+00
   5.4200000e+01   3.9140699e-08   1.0000000e+00
   5.4250000e+01   3.9176786e-08   1.0000000e+00
   5.4300000e+01   3.9212873e-08   1.0000000e+00
   5.4350000e+01   3.9248957e-08   1.0000000e+00
   5.4400000e+01   3.9285040e-08   1.0000000e+00
   5.4450000e+01   3.9321126e-08   1.0000000e+00
   5.4500000e+01   3.9357206e-08   1.0000000e+00
   5.4550000e+01   3.9393288e-08   1.0000000e+00
   5.4600000e+01   3.9429371e-08   1.0000000e+00
   5.4650000e+01   3.9465453e-08   1.0000000e+00
   5.4700000e+01   3.9501536e-08   1.0000000e+00
   5.4750000e+01   3.9537617e-08   1.0000000e+00
   5.4800000e+01   3.9573703e-08   1.0000000e+00
   5.4850000e+01   3.9609783e-08   1.0000000e+00
   5.4900000e+01   3.9645870e-08   1.0000000e+00
   5.4950000e+01   3.9681956e-08   1.0000000e+00
   5.5000000e+01   3.9718042e-08   1.0000000e+00
   5.5050000e+01   3.9754128e-08   1.0000000e+00
   5.5100000e+01   3.9790214e-08   1.0000000e+00
   5.5150000e+01   3.9826296e-08   1.0000000e+00
   5.5200000e+01   3.9862382e-08   1.0000000e+00
   5.5250000e+01   3.9898466e-08   1.0000000e+00
   5.5300000e+01   3.9934547e-08   1.0000000e+00
   5.5350000e+01   3.9970630e-08   1.0000000e+00
   5.5400000e+01   4.0006712e-08   1.0000000e+00
   5.5450000e+01   4.0042793e-08   1.0000000e+00
   5.5500000e+01   4.0078874e-08   1.0000000e+00
   5.5550000e+01   4.0114960e-08   1.0000000e+00
   5.5600000e+01   4.0151044e-08   1.0000000e+00
   5.5650000e+01   4.0187129e-08   1.0000000e+00
   5.5700000e+01   4.0223211e-08   1.0000000e+00
   5.5750000e+01   4.0259297e-08   1.0000000e+00
   5.5800000e+01   4.0295379e-08   1.0000000e+00
   5.5850000e+01   4.0331462e-08   1.0000000e+00
   5.5900000e+01   4.0367541e-08   1.0000000e+00
   5.5950000e+01   4.0403626e-08   1.0000000e+00
   5.6000000e+01   4.0439706e-08   1.0000000e+00
   5.6050000e+01   4.0475791e-08   1.0000000e+00
   5.6100000e+01   4.0511872e-08   1.0000000e+00
   5.6150000e+01   4.0547952e-08   1.0000000e+00
   5.6200000e+01   4.0584035e-08   1.0000000e+00
   5.6250000e+01   4.0620113e-08   1.0000000e+00
   5.6300000e+01   4.0656198e-08   1.0000000e+00
   5.6350000e+01   4.0692278e-08   1.0000000e+00
   5.6400000e+01   4.0728357e-08   1.0000000e+00
   5.6450000e+01   4.0764438e-08   1.0000000e+00
   5.6500000e+01   4.0800520e-08   1.0000000e+00
   5.6550000e+01   4.0836600e-08   1.0000000e+00
   5.6600000e+01   4.0872680e-08   1.0000000e+00
   5.6650000e+01   4.0908765e-08   1.0000000e+00
   5.6700000e+01   4.0944843e-08   1.0000000e+00
   5.6750000e+01   4.0980923e-08   1.0000000e+00
   5.6800000e+01   4.1017004e-08   1.0000000e+00
   5.6850000e+01   4.1053084e-08   1.0000000e+00
   5.6900000e+01   4.1089168e-08   1.0000000e+00
   5.6950000e+01   4.1125252e-08   1.0000000e+00
   5.7000000e+01   4.1161336e-08   1.0000000e+00
   5.7050000e+01   4.1197419e-08   1.0000000e+00
   5.7100000e+01   4.1233504e-08   1.0000000e+00
   5.7150000e+01   4.1269588e-08   1.0000000e+00
   5.7200000e+01   4.1305668e-08   1.0000000e+00
   5.7250000e+01   4.1341749e-08   1.0000000e+00
   5.7300000e+01   4.1377828e-08   1.0000000e+00
   5.7350000e+01   4.1413908e-08   1.0000000e+00
   5.7400000e+01   4.1449986e-08   1.0000000e+00
   5.7450000e+01   4.1486070e-08   1.0000000e+00
   5.7500000e+01   4.1522148e-08   1.0000000e+00
   5.7550000e+01   4.1558231e-08   1.0000000e+00
   5.7600000e+01   4.1594312e-08   1.0000000e+00
   5.7650000e+01   4.1630392e-08   1.0000000e+00
   5.7700000e+01   4.1666476e-08   1.0000000e+00
   5.7750000e+01   4.1702555e-08   1.0000000e+00
   5.7800000e+01   4.1738634e-08   1.0000000e+00
   5.7850000e+01   4.1774717e-08   1.0000000e+00
   5.7900000e+01   4.1810797e-08   1.0000000e+00
   5.7950000e+01   4.1846880e-08   1.0000000e+00
   5.8000000e+01   4.1882960e-08   1.0000000e+00
   5.8050000e+01   4.1919043e-08   1.0000000e+00
   5.8100000e+01   4.1955123e-08   1.0000000e+00
   5.8150000e+01   4.1991205e-08   1.0000000e+00
   5.8200000e+01   4.2027285e-08   1.0000000e+00
   5.8250000e+01   4.2063368e-08   1.0000000e+00
   5.8300000e+01   4.2099447e-08   1.0000000e+00
   5.8350000e+01   4.2135526e-08   1.0000000e+00
   5.8400000e+01   4.2171606e-08   1.0000000e+00
   5.8450000e+01   4.2207688e-08   1.0000000e+00
   5.8500000e+01   4.2243771e-08   1.0000000e+00
   5.8550000e+01   4.2279853e-08   1.0000000e+00
   5.8600000e+01   4.2315931e-08   1.0000000e+00
   5.8650000e+01   4.2352012e-08   1.0000000e+00
   5.8700000e+01   4.2388094e-08   1.0000000e+00
   5.8750000e+01   4.2424177e-08   1.0000000e+00
   5.8800000e+01   4.2460259e-08   1.0000000e+00
   5.8850000e+01   4.2496338e-08   1.0000000e+00
   5.8900000e+01   4.2532421e-08   1.0000000e+00
   5.8950000e+01   4.2568499e-08   1.0000000e+00
   5.9000000e+01   4.2604578e-08   1.0000000e+00
   5.9050000e+01   4.2640657e-08   1.0000000e+00
   5.9100000e+01   4.2676734e-08   1.0000000e+00
   5.9150000e+01   4.2712812e-08   1.0000000e+00
   5.9200000e+01   4.2748894e-08   1.0000000e+00
   5.9250000e+01   4.2784971e-08   1.0000000e+00
   5.9300000e+01   4.2821049e-08   1.0000000e+00
   5.9350000e+01   4.2857130e-08   1.0000000e+00
   5.9400000e+01   4.2893209e-08   1.0000000e+00
   5.9450000e+01   4.2929291e-08   1.0000000e+00
   5.9500000e+01   4.2965372e-08   1.0000000e+00
   5.9550000e+01   4.3001449e-08   1.0000000e+00
   5.9600000e+01   4.3037531e-08   1.0000000e+00
   5.9650000e+01   4.3073608e-08   1.0000000e+00
   5.9700000e+01   4.3109685e-08   1.0000000e+00
   5.9750000e+01   4.3145763e-08   1.0000000e+00
   5.9800000e+01   4.3181842e-08   1.0000000e+00
   5.9850000e+01   4.3217920e-08   1.0000000e+00
   5.9900000e+01   4.3254001e-08   1.0000000e+00
   5.9950000e+01   4.3290079e-08   1.0000000e+00
   6.0000000e+01   4.3326156e-08   1.0000000e+00
   6.0050000e+01   4.3362233e-08   1.0000000e+00
   6.0100000e+01   4.3398312e-08   1.0000000e+00
   6.0150000e+01   4.3434389e-08   1.0000000e+00
   6.0200000e+01   4.3470465e-08   1.0000000e+00
   6.0250000e+01   4.3506543e-08   1.0000000e+00
   6.0300000e+01   4.3542619e-08   1.0000000e+00
   6.0350000e+01   4.3578696e-08   1.0000000e+00
   6.0400000e+01   4.3614773e-08   1.0000000e+00
   6.0450000e+01   4.3650853e-08   1.0000000e+00
   6.0500000e+01   4.3686932e-08   1.0000000e+00
   6.0550000e+01   4.3723008e-08   1.0000000e+00
   6.0600000e+01   4.3759087e-08   1.0000000e+00
   6.0650000e+01   4.3795164e-08   1.0000000e+00
   6.0700000e+01   4.3831240e-08   1.0000000e+00
   6.0750000e+01   4.3867322e-08   1.0000000e+00
   6.0800000e+01   4.3903399e-08   1.0000000e+00
   6.0850000e+01   4.3939478e-08   1.0000000e+00
   6.0900000e+01   4.3975555e-08   1.0000000e+00
   6.0950000e+01   4.4011631e-08   1.0000000e+00
   6.1000000e+01   4.4047706e-08   1.0000000e+00
   6.1050000e+01   4.4083782e-08   1.0000000e+00
   6.1100000e+01   4.4119861e-08   1.0000000e+00
   6.1150000e+01   4.4155936e-08   1.0000000e+00
   6.1200000e+01   4.4192010e-08   1.0000000e+00
   6.1250000e+01   4.4228091e-08   1.0000000e+00
   6.1300000e+01   4.4264170e-08   1.0000000e+00
   6.1350000e+01   4.4300247e-08   1.0000000e+00
   6.1400000e+01   4.4336326e-08   1.0000000e+00
   6.1450000e+01   4.4372400e-08   1.0000000e+00
   6.1500000e+01   4.4408480e-08   1.0000000e+00
   6.1550000e+01   4.4444555e-08   1.0000000e+00
   6.1600000e+01   4.4480634e-08   1.0000000e+00
   6.1650000e+01   4.4516712e-08   1.0000000e+00
   6.1700000e+01   4.4552786e-08   1.0000000e+00
   6.1750000e+01   4.4588864e-08   1.0000000e+00
   6.1800000e+01   4.4624943e-08   1.0000000e+00
   6.1850000e+01   4.4661017e-08   1.0000000e+00
   6.1900000e+01   4.4697096e-08   1.0000000e+00
   6.1950000e+01   4.4733171e-08   1.0000000e+00
   6.2000000e+01   4.4769250e-08   1.0000000e+00
   6.2050000e+01   4.4805329e-08   1.0000000e+00
   6.2100000e+01   4.4841403e-08   1.0000000e+00
   6.2150000e+01   4.4877479e-08   1.0000000e+00
   6.2200000e+01   4.4913557e-08   1.0000000e+00
   6.2250000e+01   4.4949631e-08   1.0000000e+00
   6.2300000e+01   4.4985711e-08   1.0000000e+00
   6.2350000e+01   4.5021785e-08   1.0000000e+00
   6.2400000e+01   4.5057859e-08   1.0000000e+00
   6.2450000e+01   4.5093934e-08   1.0000000e+00
   6.2500000e+01   4.5130007e-08   1.0000000e+00
   6.2550000e+01   4.5166086e-08   1.0000000e+00
   6.2600000e+01   4.5202160e-08   1.0000000e+00
   6.2650000e+01   4.5238235e-08   1.0000000e+00
   6.2700000e+01   4.5274313e-08   1.0000000e+00
   6.2750000e+01   4.5310391e-08   1.0000000e+00
   6.2800000e+01   4.5346467e-08   1.0000000e+00
   6.2850000e+01   4.5382545e-08   1.0000000e+00
   6.2900000e+01   4.5418621e-08   1.0000000e+00
   6.2950000e+01   4.5454700e-08   1.0000000e+00
   6.3000000e+01   4.5490777e-08   1.0000000e+00
   6.3050000e+01   4.5526850e-08   1.0000000e+00
   6.3100000e+01   4.5562928e-08   1.0000000e+00
   6.3150000e+01   4.5599005e-08   1.0000000e+00
   6.3200000e+01   4.5635082e-08   1.0000000e+00
   6.3250000e+01   4.5671155e-08   1.0000000e+00
   6.3300000e+01   4.5707229e-08   1.0000000e+00
   6.3350000e+01   4.5743306e-08   1.0000000e+00
   6.3400000e+01   4.5779381e-08   1.0000000e+00
   6.3450000e+01   4.5815457e-08   1.0000000e+00
   6.3500000e+01   4.5851531e-08   1.0000000e+00
   6.3550000e+01   4.5887605e-08   1.0000000e+00
   6.3600000e+01   4.5923683e-08   1.0000000e+00
   6.3650000e+01   4.5959759e-08   1.0000000e+00
   6.3700000e+01   4.5995836e-08   1.0000000e+00
   6.3750000e+01   4.6031915e-08   1.0000000e+00
   6.3800000e+01   4.6067987e-08   1.0000000e+00
   6.3850000e+01   4.6104064e-08   1.0000000e+00
   6.3900000e+01   4.6140138e-08   1.0000000e+00
   6.3950000e+01   4.6176211e-08   1.0000000e+00
   6.4000000e+01   4.6212280e-08   1.0000000e+00
   6.4050000e+01   4.6248362e-08   1.0000000e+00
   6.4100000e+01   4.6284435e-08   1.0000000e+00
   6.4150000e+01   4.6320508e-08   1.0000000e+00
   6.4200000e+01   4.6356585e-08   1.0000000e+00
   6.4250000e+01   4.6392660e-08   1.0000000e+00
   6.4300000e+01   4.6428729e-08   1.0000000e+00
   6.4350000e+01   4.6464803e-08   1.0000000e+00
   6.4400000e+01   4.6500882e-08   1.0000000e+00
   6.4450000e+01   4.6536962e-08   1.0000000e+00
   6.4500000e+01   4.6573033e-08   1.0000000e+00
   6.4550000e+01   4.6609105e-08   1.0000000e+00
   6.4600000e+01   4.6645186e-08   1.0000000e+00
   6.4650000e+01   4.6681257e-08   1.0000000e+00
   6.4700000e+01   4.6717335e-08   1.0000000e+00
   6.4750000e+01   4.6753404e-08   1.0000000e+00
   6.4800000e+01   4.6789473e-08   1.0000000e+00
   6.4850000e+01   4.6825541e-08   1.0000000e+00
   6.4900000e+01   4.6861617e-08   1.0000000e+00
   6.4950000e+01   4.6897695e-08   1.0000000e+00
   6.5000000e+01   4.6933775e-08   1.0000000e+00
   6.5050000e+01   4.6969846e-08   1.0000000e+00
   6.5100000e+01   4.7005915e-08   1.0000000e+00
   6.5150000e+01   4.7041994e-08   1.0000000e+00
   6.5200000e+01   4.7078070e-08   1.0000000e+00
   6.5250000e+01   4.7114147e-08   1.0000000e+00
   6.5300000e+01   4.7150215e-08   1.0000000e+00
   6.5350000e+01   4.7186283e-08   1.0000000e+00
   6.5400000e+01   4.7222350e-08   1.0000000e+00
   6.5450000e+01   4.7258424e-08   1.0000000e+00
   6.5500000e+01   4.7294495e-08   1.0000000e+00
   6.5550000e+01   4.7330566e-08   1.0000000e+00
   6.5600000e+01   4.7366639e-08   1.0000000e+00
   6.5650000e+01   4.7402715e-08   1.0000000e+00
   6.5700000e+01   4.7438783e-08   1.0000000e+00
   6.5750000e+01   4.7474861e-08   1.0000000e+00
   6.5800000e+01   4.7510942e-08   1.0000000e+00
   6.5850000e+01   4.7547010e-08   1.0000000e+00
   6.5900000e+01   4.7583077e-08   1.0000000e+00
   6.5950000e+01   4.7619144e-08   1.0000000e+00
   6.6000000e+01   4.7655220e-08   1.0000000e+00
   6.6050000e+01   4.7691295e-08   1.0000000e+00
   6.6100000e+01   4.7727370e-08   1.0000000e+00
   6.6150000e+01   4.7763444e-08   1.0000000e+00
   6.6200000e+01   4.7799516e-08   1.0000000e+00
   6.6250000e+01   4.7835594e-08   1.0000000e+00
   6.6300000e+01   4.7871662e-08   1.0000000e+00
   6.6350000e+01   4.7907735e-08   1.0000000e+00
   6.6400000e+01   4.7943802e-08   1.0000000e+00
   6.6450000e+01   4.7979872e-08   1.0000000e+00
   6.6500000e+01   4.8015945e-08   1.0000000e+00
   6.6550000e+01   4.8052013e-08   1.0000000e+00
   6.6600000e+01   4.8088085e-08   1.0000000e+00
   6.6650000e+01   4.8124151e-08   1.0000000e+00
   6.6700000e+01   4.8160221e-08   1.0000000e+00
   6.6750000e+01   4.8196294e-08   1.0000000e+00
   6.6800000e+01   4.8232364e-08   1.0000000e+00
   6.6850000e+01   4.8268433e-08   1.0000000e+00
   6.6900000e+01   4.8304503e-08   1.0000000e+00
   6.6950000e+01   4.8340568e-08   1.0000000e+00
   6.7000000e+01   4.8376641e-08   1.0000000e+00
   6.7050000e+01   4.8412710e-08   1.0000000e+00
   6.7100000e+01   4.8448777e-08   1.0000000e+00
   6.7150000e+01   4.8484854e-08   1.0000000e+00
   6.7200000e+01   4.8520919e-08   1.0000000e+00
   6.7250000e+01   4.8556991e-08   1.0000000e+00
   6.7300000e+01   4.8593057e-08   1.0000000e+00
   6.7350000e+01   4.8629126e-08   1.0000000e+00
   6.7400000e+01   4.8665197e-08   1.0000000e+00
   6.7450000e+01   4.8701267e-08   1.0000000e+00
   6.7500000e+01   4.8737346e-08   1.0000000e+00
   6.7550000e+01   4.8773424e-08   1.0000000e+00
   6.7600000e+01   4.8809499e-08   1.0000000e+00
   6.7650000e+01   4.8845566e-08   1.0000000e+00
   6.7700000e+01   4.8881635e-08   1.0000000e+00
   6.7750000e+01   4.8917712e-08   1.0000000e+00
   6.7800000e+01   4.8953784e-08   1.0000000e+00
   6.7850000e+01   4.8989855e-08   1.0000000e+00
   6.7900000e+01   4.9025930e-08   1.0000000e+00
   6.7950000e+01   4.9062005e-08   1.0000000e+00
   6.8000000e+01   4.9098070e-08   1.0000000e+00
   6.8050000e+01   4.9134138e-08   1.0000000e+00
   6.8100000e+01   4.9170203e-08   1.0000000e+00
   6.8150000e+01   4.9206275e-08   1.0000000e+00
   6.8200000e+01   4.9242340e-08   1.0000000e+00
   6.8250000e+01   4.9278418e-08   1.0000000e+00
   6.8300000e+01   4.9314482e-08   1.0000000e+00
   6.8350000e+01   4.9350550e-08   1.0000000e+00
   6.8400000e+01   4.9386618e-08   1.0000000e+00
   6.8450000e+01   4.9422685e-08   1.0000000e+00
   6.8500000e+01   4.9458753e-08   1.0000000e+00
   6.8550000e+01   4.9494829e-08   1.0000000e+00
   6.8600000e+01   4.9530907e-08   1.0000000e+00
   6.8650000e+01   4.9566971e-08   1.0000000e+00
   6.8700000e+01   4.9603036e-08   1.0000000e+00
   6.8750000e+01   4.9639100e-08   1.0000000e+00
   6.8800000e+01   4.9675172e-08   1.0000000e+00
   6.8850000e+01   4.9711237e-08   1.0000000e+00
   6.8900000e+01   4.9747301e-08   1.0000000e+00
   6.8950000e+01   4.9783368e-08   1.0000000e+00
   6.9000000e+01   4.9819435e-08   1.0000000e+00
   6.9050000e+01   4.9855509e-08   1.0000000e+00
   6.9100000e+01   4.9891586e-08   1.0000000e+00
   6.9150000e+01   4.9927653e-08   1.0000000e+00
   6.9200000e+01   4.9963726e-08   1.0000000e+00
   6.9250000e+01   4.9999803e-08   1.0000000e+00
   6.9300000e+01   5.0035878e-08   1.0000000e+00
   6.9350000e+01   5.0071948e-08   1.0000000e+00
   6.9400000e+01   5.0108018e-08   1.0000000e+00
   6.9450000e+01   5.0144085e-08   1.0000000e+00
   6.9500000e+01   5.0180159e-08   1.0000000e+00
   6.9550000e+01   5.0216226e-08   1.0000000e+00
   6.9600000e+01   5.0252294e-08   1.0000000e+00
   6.9650000e+01   5.0288360e-08   1.0000000e+00
   6.9700000e+01   5.0324427e-08   1.0000000e+00
   6.9750000e+01   5.0360497e-08   1.0000000e+00
   6.9800000e+01   5.0396571e-08   1.0000000e+00
   6.9850000e+01   5.0432647e-08   1.0000000e+00
   6.9900000e+01   5.0468717e-08   1.0000000e+00
   6.9950000e+01   5.0504786e-08   1.0000000e+00
   7.0000000e+01   5.0540860e-08   1.0000000e+00
   7.0050000e+01   5.0576929e-08   1.0000000e+00
   7.0100000e+01   5.0612995e-08   1.0000000e+00
   7.0150000e+01   5.0649064e-08   1.0000000e+00
   7.0200000e+01   5.0685129e-08   1.0000000e+00
   7.0250000e+01   5.0721200e-08   1.0000000e+00
   7.0300000e+01   5.0757264e-08   1.0000000e+00
   7.0350000e+01   5.0793330e-08   1.0000000e+00
   7.0400000e+01   5.0829395e-08   1.0000000e+00
   7.0450000e+01   5.0865471e-08   1.0000000e+00
   7.0500000e+01   5.0901537e-08   1.0000000e+00
   7.0550000e+01   5.0937604e-08   1.0000000e+00
   7.0600000e+01   5.0973667e-08   1.0000000e+00
   7.0650000e+01   5.1009733e-08   1.0000000e+00
   7.0700000e+01   5.1045795e-08   1.0000000e+00
   7.0750000e+01   5.1081857e-08   1.0000000e+00
   7.0800000e+01   5.1117930e-08   1.0000000e+00
   7.0850000e+01   5.1154006e-08   1.0000000e+00
   7.0900000e+01   5.1190068e-08   1.0000000e+00
   7.0950000e+01   5.1226134e-08   1.0000000e+00
   7.1000000e+01   5.1262200e-08   1.0000000e+00
   7.1050000e+01   5.1298269e-08   1.0000000e+00
   7.1100000e+01   5.1334343e-08   1.0000000e+00
   7.1150000e+01   5.1370415e-08   1.0000000e+00
   7.1200000e+01   5.1406476e-08   1.0000000e+00
   7.1250000e+01   5.1442538e-08   1.0000000e+00
   7.1300000e+01   5.1478613e-08   1.0000000e+00
   7.1350000e+01   5.1514679e-08   1.0000000e+00
   7.1400000e+01   5.1550744e-08   1.0000000e+00
   7.1450000e+01   5.1586819e-08   1.0000000e+00
   7.1500000e+01   5.1622887e-08   1.0000000e+00
   7.1550000e+01   5.1658949e-08   1.0000000e+00
   7.1600000e+01   5.1695014e-08   1.0000000e+00
   7.1650000e+01   5.1731079e-08   1.0000000e+00
   7.1700000e+01   5.1767141e-08   1.0000000e+00
   7.1750000e+01   5.1803205e-08   1.0000000e+00
   7.1800000e+01   5.1839267e-08   1.0000000e+00
   7.1850000e+01   5.1875328e-08   1.0000000e+00
   7.1900000e+01   5.1911398e-08   1.0000000e+00
   7.1950000e+01   5.1947466e-08   1.0000000e+00
   7.2000000e+01   5.1983540e-08   1.0000000e+00
   7.2050000e+01   5.2019605e-08   1.0000000e+00
   7.2100000e+01   5.2055676e-08   1.0000000e+00
   7.2150000e+01   5.2091750e-08   1.0000000e+00
   7.2200000e+01   5.2127813e-08   1.0000000e+00
   7.2250000e+01   5.2163887e-08   1.0000000e+00
   7.2300000e+01   5.2199950e-08   1.0000000e+00
   7.2350000e+01   5.2236023e-08   1.0000000e+00
   7.2400000e+01   5.2272084e-08   1.0000000e+00
   7.2450000e+01   5.2308154e-08   1.0000000e+00
   7.2500000e+01   5.2344220e-08   1.0000000e+00
   7.2550000e+01   5.2380285e-08   1.0000000e+00
   7.2600000e+01   5.2416348e-08   1.0000000e+00
   7.2650000e+01   5.2452421e-08   1.0000000e+00
   7.2700000e+01   5.2488495e-08   1.0000000e+00
   7.2750000e+01   5.2524569e-08   1.0000000e+00
   7.2800000e+01   5.2560629e-08   1.0000000e+00
   7.2850000e+01   5.2596699e-08   1.0000000e+00
   7.2900000e+01   5.2632772e-08   1.0000000e+00
   7.2950000e+01   5.2668835e-08   1.0000000e+00
   7.3000000e+01   5.2704901e-08   1.0000000e+00
   7.3050000e+01   5.2740962e-08   1.0000000e+00
   7.3100000e+01   5.2777032e-08   1.0000000e+00
   7.3150000e+01   5.2813105e-08   1.0000000e+00
   7.3200000e+01   5.2849167e-08   1.0000000e+00
   7.3250000e+01   5.2885237e-08   1.0000000e+00
   7.3300000e+01   5.2921300e-08   1.0000000e+00
   7.3350000e+01   5.2957360e-08   1.0000000e+00
   7.3400000e+01   5.2993425e-08   1.0000000e+00
   7.3450000e+01   5.3029488e-08   1.0000000e+00
   7.3500000e+01   5.3065557e-08   1.0000000e+00
   7.3550000e+01   5.3101627e-08   1.0000000e+00
   7.3600000e+01   5.3137699e-08   1.0000000e+00
   7.3650000e+01   5.3173773e-08   1.0000000e+00
   7.3700000e+01   5.3209842e-08   1.0000000e+00
   7.3750000e+01   5.3245915e-08   1.0000000e+00
   7.3800000e+01   5.3281975e-08   1.0000000e+00
   7.3850000e+01   5.3318036e-08   1.0000000e+00
   7.3900000e+01   5.3354101e-08   1.0000000e+00
   7.3950000e+01   5.3390168e-08   1.0000000e+00
   7.4000000e+01   5.3426227e-08   1.0000000e+00
   7.4050000e+01   5.3462300e-08   1.0000000e+00
   7.4100000e+01   5.3498366e-08   1.0000000e+00
   7.4150000e+01   5.3534436e-08   1.0000000e+00
   7.4200000e+01   5.3570506e-08   1.0000000e+00
   7.4250000e+01   5.3606567e-08   1.0000000e+00
   7.4300000e+01   5.3642640e-08   1.0000000e+00
   7.4350000e+01   5.3678713e-08   1.0000000e+00
   7.4400000e+01   5.3714775e-08   1.0000000e+00
   7.4450000e+01   5.3750835e-08   1.0000000e+00
   7.4500000e+01   5.3786897e-08   1.0000000e+00
   7.4550000e+01   5.3822969e-08   1.0000000e+00
   7.4600000e+01   5.3859037e-08   1.0000000e+00
   7.4650000e+01   5.3895106e-08   1.0000000e+00
   7.4700000e+01   5.3931174e-08   1.0000000e+00
   7.4750000e+01   5.3967240e-08   1.0000000e+00
   7.4800000e+01   5.4003309e-08   1.0000000e+00
   7.4850000e+01   5.4039376e-08   1.0000000e+00
   7.4900000e+01   5.4075448e-08   1.0000000e+00
   7.4950000e+01   5.4111512e-08   1.0000000e+00
   7.5000000e+01   5.4147576e-08   1.0000000e+00
   7.5050000e+01   5.4183648e-08   1.0000000e+00
   7.5100000e+01   5.4219717e-08   1.0000000e+00
   7.5150000e+01   5.4255778e-08   1.0000000e+00
   7.5200000e+01   5.4291842e-08   1.0000000e+00
   7.5250000e+01   5.4327910e-08   1.0000000e+00
   7.5300000e+01   5.4363971e-08   1.0000000e+00
   7.5350000e+01   5.4400040e-08   1.0000000e+00
   7.5400000e+01   5.4436109e-08   1.0000000e+00
   7.5450000e+01   5.4472175e-08   1.0000000e+00
   7.5500000e+01   5.4508238e-08   1.0000000e+00
   7.5550000e+01   5.4544301e-08   1.0000000e+00
   7.5600000e+01   5.4580369e-08   1.0000000e+00
   7.5650000e+01   5.4616432e-08   1.0000000e+00
   7.5700000e+01   5.4652493e-08   1.0000000e+00
   7.5750000e+01   5.4688552e-08   1.0000000e+00
   7.5800000e+01   5.4724612e-08   1.0000000e+00
   7.5850000e+01   5.4760675e-08   1.0000000e+00
   7.5900000e+01   5.4796735e-08   1.0000000e+00
   7.5950000e+01   5.4832798e-08   1.0000000e+00
   7.6000000e+01   5.4868862e-08   1.0000000e+00
   7.6050000e+01   5.4904930e-08   1.0000000e+00
   7.6100000e+01   5.4940990e-08   1.0000000e+00
   7.6150000e+01   5.4977060e-08   1.0000000e+00
   7.6200000e+01   5.5013122e-08   1.0000000e+00
   7.6250000e+01   5.5049186e-08   1.0000000e+00
   7.6300000e+01   5.5085254e-08   1.0000000e+00
   7.6350000e+01   5.5121314e-08   1.0000000e+00
   7.6400000e+01   5.5157373e-08   1.0000000e+00
   7.6450000e+01   5.5193431e-08   1.0000000e+00
   7.6500000e+01   5.5229491e-08   1.0000000e+00
   7.6550000e+01   5.5265557e-08   1.0000000e+00
   7.6600000e+01   5.5301626e-08   1.0000000e+00
   7.6650000e+01   5.5337692e-08   1.0000000e+00
   7.6700000e+01   5.5373760e-08   1.0000000e+00
   7.6750000e+01   5.5409831e-08   1.0000000e+00
   7.6800000e+01   5.5445890e-08   1.0000000e+00
   7.6850000e+01   5.5481952e-08   1.0000000e+00
   7.6900000e+01   5.5518018e-08   1.0000000e+00
   7.6950000e+01   5.5554080e-08   1.0000000e+00
   7.7000000e+01   5.5590147e-08   1.0000000e+00
   7.7050000e+01   5.5626209e-08   1.0000000e+00
   7.7100000e+01   5.5662279e-08   1.0000000e+00
   7.7150000e+01   5.5698348e-08   1.0000000e+00
   7.7200000e+01   5.5734410e-08   1.0000000e+00
   7.7250000e+01   5.5770472e-08   1.0000000e+00
   7.7300000e+01   5.5806541e-08   1.0000000e+00
   7.7350000e+01   5.5842603e-08   1.0000000e+00
   7.7400000e+01   5.5878662e-08   1.0000000e+00
   7.7450000e+01   5.5914721e-08   1.0000000e+00
   7.7500000e+01   5.5950779e-08   1.0000000e+00
   7.7550000e+01   5.5986837e-08   1.0000000e+00
   7.7600000e+01   5.6022905e-08   1.0000000e+00
   7.7650000e+01   5.6058966e-08   1.0000000e+00
   7.7700000e+01   5.6095031e-08   1.0000000e+00
   7.7750000e+01   5.6131089e-08   1.0000000e+00
   7.7800000e+01   5.6167158e-08   1.0000000e+00
   7.7850000e+01   5.6203216e-08   1.0000000e+00
   7.7900000e+01   5.6239284e-08   1.0000000e+00
   7.7950000e+01   5.6275352e-08   1.0000000e+00
   7.8000000e+01   5.6311410e-08   1.0000000e+00
   7.8050000e+01   5.6347473e-08   1.0000000e+00
   7.8100000e+01   5.6383536e-08   1.0000000e+00
   7.8150000e+01   5.6419605e-08   1.0000000e+00
   7.8200000e+01   5.6455674e-08   1.0000000e+00
   7.8250000e+01   5.6491734e-08   1.0000000e+00
   7.8300000e+01   5.6527803e-08   1.0000000e+00
   7.8350000e+01   5.6563861e-08   1.0000000e+00
   7.8400000e+01   5.6599921e-08   1.0000000e+00
   7.8450000e+01   5.6635986e-08   1.0000000e+00
   7.8500000e+01   5.6672053e-08   1.0000000e+00
   7.8550000e+01   5.6708117e-08   1.0000000e+00
   7.8600000e+01   5.6744183e-08   1.0000000e+00
   7.8650000e+01   5.6780247e-08   1.0000000e+00
   7.8700000e+01   5.6816307e-08   1.0000000e+00
   7.8750000e+01   5.6852364e-08   1.0000000e+00
   7.8800000e+01   5.6888423e-08   1.0000000e+00
   7.8850000e+01   5.6924492e-08   1.0000000e+00
   7.8900000e+01   5.6960548e-08   1.0000000e+00
   7.8950000e+01   5.6996605e-08   1.0000000e+00
   7.9000000e+01   5.7032664e-08   1.0000000e+00
   7.9050000e+01   5.7068724e-08   1.0000000e+00
   7.9100000e+01   5.7104792e-08   1.0000000e+00
   7.9150000e+01   5.7140849e-08   1.0000000e+00
   7.9200000e+01   5.7176915e-08   1.0000000e+00
   7.9250000e+01   5.7212974e-08   1.0000000e+00
   7.9300000e+01   5.7249042e-08   1.0000000e+00
   7.9350000e+01   5.7285101e-08   1.0000000e+00
   7.9400000e+01   5.7321168e-08   1.0000000e+00
   7.9450000e+01   5.7357231e-08   1.0000000e+00
   7.9500000e+01   5.7393287e-08   1.0000000e+00
   7.9550000e+01   5.7429343e-08   1.0000000e+00
   7.9600000e+01   5.7465406e-08   1.0000000e+00
   7.9650000e+01   5.7501463e-08   1.0000000e+00
   7.9700000e+01   5.7537524e-08   1.0000000e+00
   7.9750000e+01   5.7573591e-08   1.0000000e+00
   7.9800000e+01   5.7609646e-08   1.0000000e+00
   7.9850000e+01   5.7645704e-08   1.0000000e+00
   7.9900000e+01   5.7681760e-08   1.0000000e+00
   7.9950000e+01   5.7717821e-08   1.0000000e+00
   8.0000000e+01   5.7753883e-08   1.0000000e+00
   8.0050000e+01   5.7789946e-08   1.0000000e+00
   8.0100000e+01   5.7826001e-08   1.0000000e+00
   8.0150000e+01   5.7862061e-08   1.0000000e+00
   8.0200000e+01   5.7898127e-08   1.0000000e+00
   8.0250000e+01   5.7934188e-08   1.0000000e+00
   8.0300000e+01   5.7970246e-08   1.0000000e+00
   8.0350000e+01   5.8006312e-08   1.0000000e+00
   8.0400000e+01   5.8042377e-08   1.0000000e+00
   8.0450000e+01   5.8078442e-08   1.0000000e+00
   8.0500000e+01   5.8114508e-08   1.0000000e+00
   8.0550000e+01   5.8150568e-08   1.0000000e+00
   8.0600000e+01   5.8186623e-08   1.0000000e+00
   8.0650000e+01   5.8222678e-08   1.0000000e+00
   8.0700000e+01   5.8258745e-08   1.0000000e+00
   8.0750000e+01   5.8294810e-08   1.0000000e+00
   8.0800000e+01   5.8330873e-08   1.0000000e+00
   8.0850000e+01   5.8366927e-08   1.0000000e+00
   8.0900000e+01   5.8402985e-08   1.0000000e+00
   8.0950000e+01   5.8439047e-08   1.0000000e+00
   8.1000000e+01   5.8475101e-08   1.0000000e+00
   8.1050000e+01   5.8511159e-08   1.0000000e+00
   8.1100000e+01   5.8547213e-08   1.0000000e+00
   8.1150000e+01   5.8583277e-08   1.0000000e+00
   8.1200000e+01   5.8619338e-08   1.0000000e+00
   8.1250000e+01   5.8655396e-08   1.0000000e+00
   8.1300000e+01   5.8691453e-08   1.0000000e+00
   8.1350000e+01   5.8727507e-08   1.0000000e+00
   8.1400000e+01   5.8763560e-08   1.0000000e+00
   8.1450000e+01   5.8799618e-08   1.0000000e+00
   8.1500000e+01   5.8835671e-08   1.0000000e+00
   8.1550000e+01   5.8871729e-08   1.0000000e+00
   8.1600000e+01   5.8907795e-08   1.0000000e+00
   8.1650000e+01   5.8943849e-08   1.0000000e+00
   8.1700000e+01   5.8979904e-08   1.0000000e+00
   8.1750000e+01   5.9015967e-08   1.0000000e+00
   8.1800000e+01   5.9052025e-08   1.0000000e+00
   8.1850000e+01   5.9088078e-08   1.0000000e+00
   8.1900000e+01   5.9124143e-08   1.0000000e+00
   8.1950000e+01   5.9160200e-08   1.0000000e+00
   8.2000000e+01   5.9196254e-08   1.0000000e+00
   8.2050000e+01   5.9232310e-08   1.0000000e+00
   8.2100000e+01   5.9268366e-08   1.0000000e+00
   8.2150000e+01   5.9304419e-08   1.0000000e+00
   8.2200000e+01   5.9340483e-08   1.0000000e+00
   8.2250000e+01   5.9376540e-08   1.0000000e+00
   8.2300000e+01   5.9412594e-08   1.0000000e+00
   8.2350000e+01   5.9448650e-08   1.0000000e+00
   8.2400000e+01   5.9484711e-08   1.0000000e+00
   8.2450000e+01   5.9520765e-08   1.0000000e+00
   8.2500000e+01   5.9556818e-08   1.0000000e+00
   8.2550000e+01   5.9592874e-08   1.0000000e+00
   8.2600000e+01   5.9628930e-08   1.0000000e+00
   8.2650000e+01   5.9664984e-08   1.0000000e+00
   8.2700000e+01   5.9701039e-08   1.0000000e+00
   8.2750000e+01   5.9737091e-08   1.0000000e+00
   8.2800000e+01   5.9773148e-08   1.0000000e+00
   8.2850000e+01   5.9809204e-08   1.0000000e+00
   8.2900000e+01   5.9845263e-08   1.0000000e+00
   8.2950000e+01   5.9881328e-08   1.0000000e+00
   8.3000000e+01   5.9917382e-08   1.0000000e+00
   8.3050000e+01   5.9953445e-08   1.0000000e+00
   8.3100000e+01   5.9989502e-08   1.0000000e+00
   8.3150000e+01   6.0025564e-08   1.0000000e+00
   8.3200000e+01   6.0061620e-08   1.0000000e+00
   8.3250000e+01   6.0097683e-08   1.0000000e+00
   8.3300000e+01   6.0133743e-08   1.0000000e+00
   8.3350000e+01   6.0169800e-08   1.0000000e+00
   8.3400000e+01   6.0205858e-08   1.0000000e+00
   8.3450000e+01   6.0241910e-08   1.0000000e+00
   8.3500000e+01   6.0277961e-08   1.0000000e+00
   8.3550000e+01   6.0314014e-08   1.0000000e+00
   8.3600000e+01   6.0350065e-08   1.0000000e+00
   8.3650000e+01   6.0386119e-08   1.0000000e+00
   8.3700000e+01   6.0422171e-08   1.0000000e+00
   8.3750000e+01   6.0458233e-08   1.0000000e+00
   8.3800000e+01   6.0494291e-08   1.0000000e+00
   8.3850000e+01   6.0530344e-08   1.0000000e+00
   8.3900000e+01   6.0566398e-08   1.0000000e+00
   8.3950000e+01   6.0602456e-08   1.0000000e+00
   8.4000000e+01   6.0638518e-08   1.0000000e+00
   8.4050000e+01   6.0674571e-08   1.0000000e+00
   8.4100000e+01   6.0710629e-08   1.0000000e+00
   8.4150000e+01   6.0746686e-08   1.0000000e+00
   8.4200000e+01   6.0782740e-08   1.0000000e+00
   8.4250000e+01   6.0818797e-08   1.0000000e+00
   8.4300000e+01   6.0854851e-08   1.0000000e+00
   8.4350000e+01   6.0890911e-08   1.0000000e+00
   8.4400000e+01   6.0926961e-08   1.0000000e+00
   8.4450000e+01   6.0963013e-08   1.0000000e+00
   8.4500000e+01   6.0999067e-08   1.0000000e+00
   8.4550000e+01   6.1035121e-08   1.0000000e+00
   8.4600000e+01   6.1071181e-08   1.0000000e+00
   8.4650000e+01   6.1107235e-08   1.0000000e+00
   8.4700000e+01   6.1143295e-08   1.0000000e+00
   8.4750000e+01   6.1179352e-08   1.0000000e+00
   8.4800000e+01   6.1215401e-08   1.0000000e+00
   8.4850000e+01   6.1251455e-08   1.0000000e+00
   8.4900000e+01   6.1287519e-08   1.0000000e+00
   8.4950000e+01   6.1323569e-08   1.0000000e+00
   8.5000000e+01   6.1359622e-08   1.0000000e+00
   8.5050000e+01   6.1395672e-08   1.0000000e+00
   8.5100000e+01   6.1431725e-08   1.0000000e+00
   8.5150000e+01   6.1467778e-08   1.0000000e+00
   8.5200000e+01   6.1503832e-08   1.0000000e+00
   8.5250000e+01   6.1539883e-08   1.0000000e+00
   8.5300000e+01   6.1575932e-08   1.0000000e+00
   8.5350000e+01   6.1611983e-08   1.0000000e+00
   8.5400000e+01   6.1648043e-08   1.0000000e+00
   8.5450000e+01   6.1684103e-08   1.0000000e+00
   8.5500000e+01   6.1720165e-08   1.0000000e+00
   8.5550000e+01   6.1756228e-08   1.0000000e+00
   8.5600000e+01   6.1792277e-08   1.0000000e+00
   8.5650000e+01   6.1828329e-08   1.0000000e+00
   8.5700000e+01   6.1864389e-08   1.0000000e+00
   8.5750000e+01   6.1900450e-08   1.0000000e+00
   8.5800000e+01   6.1936513e-08   1.0000000e+00
   8.5850000e+01   6.1972563e-08   1.0000000e+00
   8.5900000e+01   6.2008616e-08   1.0000000e+00
   8.5950000e+01   6.2044676e-08   1.0000000e+00
   8.6000000e+01   6.2080735e-08   1.0000000e+00
   8.6050000e+01   6.2116792e-08   1.0000000e+00
   8.6100000e+01   6.2152845e-08   1.0000000e+00
   8.6150000e+01   6.2188895e-08   1.0000000e+00
   8.6200000e+01   6.2224948e-08   1.0000000e+00
   8.6250000e+01   6.2261010e-08   1.0000000e+00
   8.6300000e+01   6.2297062e-08   1.0000000e+00
   8.6350000e+01   6.2333114e-08   1.0000000e+00
   8.6400000e+01   6.2369173e-08   1.0000000e+00
   8.6450000e+01   6.2405222e-08   1.0000000e+00
   8.6500000e+01   6.2441278e-08   1.0000000e+00
   8.6550000e+01   6.2477336e-08   1.0000000e+00
   8.6600000e+01   6.2513388e-08   1.0000000e+00
   8.6650000e+01   6.2549441e-08   1.0000000e+00
   8.6700000e+01   6.2585494e-08   1.0000000e+00
   8.6750000e+01   6.2621545e-08   1.0000000e+00
   8.6800000e+01   6.2657597e-08   1.0000000e+00
   8.6850000e+01   6.2693653e-08   1.0000000e+00
   8.6900000e+01   6.2729704e-08   1.0000000e+00
   8.6950000e+01   6.2765761e-08   1.0000000e+00
   8.7000000e+01   6.2801812e-08   1.0000000e+00
   8.7050000e+01   6.2837870e-08   1.0000000e+00
   8.7100000e+01   6.2873918e-08   1.0000000e+00
   8.7150000e+01   6.2909978e-08   1.0000000e+00
   8.7200000e+01   6.2946030e-08   1.0000000e+00
   8.7250000e+01   6.2982089e-08   1.0000000e+00
   8.7300000e+01   6.3018147e-08   1.0000000e+00
   8.7350000e+01   6.3054195e-08   1.0000000e+00
   8.7400000e+01   6.3090253e-08   1.0000000e+00
   8.7450000e+01   6.3126307e-08   1.0000000e+00
   8.7500000e+01   6.3162355e-08   1.0000000e+00
   8.7550000e+01   6.3198410e-08   1.0000000e+00
   8.7600000e+01   6.3234462e-08   1.0000000e+00
   8.7650000e+01   6.3270509e-08   1.0000000e+00
   8.7700000e+01   6.3306564e-08   1.0000000e+00
   8.7750000e+01   6.3342616e-08   1.0000000e+00
   8.7800000e+01   6.3378672e-08   1.0000000e+00
   8.7850000e+01   6.3414731e-08   1.0000000e+00
   8.7900000e+01   6.3450786e-08   1.0000000e+00
   8.7950000e+01   6.3486841e-08   1.0000000e+00
   8.8000000e+01   6.3522896e-08   1.0000000e+00
   8.8050000e+01   6.3558949e-08   1.0000000e+00
   8.8100000e+01   6.3594999e-08   1.0000000e+00
   8.8150000e+01   6.3631056e-08   1.0000000e+00
   8.8200000e+01   6.3667103e-08   1.0000000e+00
   8.8250000e+01   6.3703150e-08   1.0000000e+00
   8.8300000e+01   6.3739208e-08   1.0000000e+00
   8.8350000e+01   6.3775265e-08   1.0000000e+00
   8.8400000e+01   6.3811315e-08   1.0000000e+00
   8.8450000e+01   6.3847366e-08   1.0000000e+00
   8.8500000e+01   6.3883416e-08   1.0000000e+00
   8.8550000e+01   6.3919469e-08   1.0000000e+00
   8.8600000e+01   6.3955527e-08   1.0000000e+00
   8.8650000e+01   6.3991576e-08   1.0000000e+00
   8.8700000e+01   6.4027623e-08   1.0000000e+00
   8.8750000e+01   6.4063679e-08   1.0000000e+00
   8.8800000e+01   6.4099737e-08   1.0000000e+00
   8.8850000e+01   6.4135795e-08   1.0000000e+00
   8.8900000e+01   6.4171844e-08   1.0000000e+00
   8.8950000e+01   6.4207898e-08   1.0000000e+00
   8.9000000e+01   6.4243952e-08   1.0000000e+00
   8.9050000e+01   6.4279998e-08   1.0000000e+00
   8.9100000e+01   6.4316045e-08   1.0000000e+00
   8.9150000e+01   6.4352104e-08   1.0000000e+00
   8.9200000e+01   6.4388153e-08   1.0000000e+00
   8.9250000e+01   6.4424205e-08   1.0000000e+00
   8.9300000e+01   6.4460251e-08   1.0000000e+00
   8.9350000e+01   6.4496297e-08   1.0000000e+00
   8.9400000e+01   6.4532350e-08   1.0000000e+00
   8.9450000e+01   6.4568399e-08   1.0000000e+00
   8.9500000e+01   6.4604445e-08   1.0000000e+00
   8.9550000e+01   6.4640491e-08   1.0000000e+00
   8.9600000e+01   6.4676541e-08   1.0000000e+00
   8.9650000e+01   6.4712594e-08   1.0000000e+00
   8.9700000e+01   6.4748653e-08   1.0000000e+00
   8.9750000e+01   6.4784703e-08   1.0000000e+00
   8.9800000e+01   6.4820762e-08   1.0000000e+00
   8.9850000e+01   6.4856810e-08   1.0000000e+00
   8.9900000e+01   6.4892860e-08   1.0000000e+00
   8.9950000e+01   6.4928918e-08   1.0000000e+00
   9.0000000e+01   6.4964975e-08   1.0000000e+00
   9.0050000e+01   6.5001020e-08   1.0000000e+00
   9.0100000e+01   6.5037072e-08   1.0000000e+00
   9.0150000e+01   6.5073120e-08   1.0000000e+00
   9.0200000e+01   6.5109172e-08   1.0000000e+00
   9.0250000e+01   6.5145227e-08   1.0000000e+00
   9.0300000e+01   6.5181278e-08   1.0000000e+00
   9.0350000e+01   6.5217326e-08   1.0000000e+00
   9.0400000e+01   6.5253385e-08   1.0000000e+00
   9.0450000e+01   6.5289430e-08   1.0000000e+00
   9.0500000e+01   6.5325489e-08   1.0000000e+00
   9.0550000e+01   6.5361536e-08   1.0000000e+00
   9.0600000e+01   6.5397583e-08   1.0000000e+00
   9.0650000e+01   6.5433628e-08   1.0000000e+00
   9.0700000e+01   6.5469678e-08   1.0000000e+00
   9.0750000e+01   6.5505723e-08   1.0000000e+00
   9.0800000e+01   6.5541770e-08   1.0000000e+00
   9.0850000e+01   6.5577821e-08   1.0000000e+00
   9.0900000e+01   6.5613873e-08   1.0000000e+00
   9.0950000e+01   6.5649922e-08   1.0000000e+00
   9.1000000e+01   6.5685980e-08   1.0000000e+00
   9.1050000e+01   6.5722032e-08   1.0000000e+00
   9.1100000e+01   6.5758090e-08   1.0000000e+00
   9.1150000e+01   6.5794136e-08   1.0000000e+00
   9.1200000e+01   6.5830184e-08   1.0000000e+00
   9.1250000e+01   6.5866231e-08   1.0000000e+00
   9.1300000e+01   6.5902279e-08   1.0000000e+00
   9.1350000e+01   6.5938328e-08   1.0000000e+00
   9.1400000e+01   6.5974375e-08   1.0000000e+00
   9.1450000e+01   6.6010421e-08   1.0000000e+00
   9.1500000e+01   6.6046465e-08   1.0000000e+00
   9.1550000e+01   6.6082518e-08   1.0000000e+00
   9.1600000e+01   6.6118562e-08   1.0000000e+00
   9.1650000e+01   6.6154609e-08   1.0000000e+00
   9.1700000e+01   6.6190663e-08   1.0000000e+00
   9.1750000e+01   6.6226720e-08   1.0000000e+00
   9.1800000e+01   6.6262766e-08   1.0000000e+00
   9.1850000e+01   6.6298812e-08   1.0000000e+00
   9.1900000e+01   6.6334858e-08   1.0000000e+00
   9.1950000e+01   6.6370912e-08   1.0000000e+00
   9.2000000e+01   6.6406962e-08   1.0000000e+00
   9.2050000e+01   6.6443009e-08   1.0000000e+00
   9.2100000e+01   6.6479058e-08   1.0000000e+00
   9.2150000e+01   6.6515101e-08   1.0000000e+00
   9.2200000e+01   6.6551158e-08   1.0000000e+00
   9.2250000e+01   6.6587209e-08   1.0000000e+00
   9.2300000e+01   6.6623258e-08   1.0000000e+00
   9.2350000e+01   6.6659315e-08   1.0000000e+00
   9.2400000e+01   6.6695365e-08   1.0000000e+00
   9.2450000e+01   6.6731411e-08   1.0000000e+00
   9.2500000e+01   6.6767460e-08   1.0000000e+00
   9.2550000e+01   6.6803506e-08   1.0000000e+00
   9.2600000e+01   6.6839563e-08   1.0000000e+00
   9.2650000e+01   6.6875619e-08   1.0000000e+00
   9.2700000e+01   6.6911665e-08   1.0000000e+00
   9.2750000e+01   6.6947720e-08   1.0000000e+00
   9.2800000e+01   6.6983771e-08   1.0000000e+00
   9.2850000e+01   6.7019816e-08   1.0000000e+00
   9.2900000e+01   6.7055865e-08   1.0000000e+00
   9.2950000e+01   6.7091911e-08   1.0000000e+00
   9.3000000e+01   6.7127959e-08   1.0000000e+00
   9.3050000e+01   6.7164009e-08   1.0000000e+00
   9.3100000e+01   6.7200054e-08   1.0000000e+00
   9.3150000e+01   6.7236099e-08   1.0000000e+00
   9.3200000e+01   6.7272152e-08   1.0000000e+00
   9.3250000e+01   6.7308200e-08   1.0000000e+00
   9.3300000e+01   6.7344249e-08   1.0000000e+00
   9.3350000e+01   6.7380295e-08   1.0000000e+00
   9.3400000e+01   6.7416337e-08   1.0000000e+00
   9.3450000e+01   6.7452380e-08   1.0000000e+00
   9.3500000e+01   6.7488428e-08   1.0000000e+00
   9.3550000e+01   6.7524483e-08   1.0000000e+00
   9.3600000e+01   6.7560538e-08   1.0000000e+00
   9.3650000e+01   6.7596590e-08   1.0000000e+00
   9.3700000e+01   6.7632646e-08   1.0000000e+00
   9.3750000e+01   6.7668690e-08   1.0000000e+00
   9.3800000e+01   6.7704745e-08   1.0000000e+00
   9.3850000e+01   6.7740790e-08   1.0000000e+00
   9.3900000e+01   6.7776846e-08   1.0000000e+00
   9.3950000e+01   6.7812897e-08   1.0000000e+00
   9.4000000e+01   6.7848951e-08   1.0000000e+00
   9.4050000e+01   6.7884996e-08   1.0000000e+00
   9.4100000e+01   6.7921047e-08   1.0000000e+00
   9.4150000e+01   6.7957095e-08   1.0000000e+00
   9.4200000e+01   6.7993149e-08   1.0000000e+00
   9.4250000e+01   6.8029202e-08   1.0000000e+00
   9.4300000e+01   6.8065251e-08   1.0000000e+00
   9.4350000e+01   6.8101304e-08   1.0000000e+00
   9.4400000e+01   6.8137356e-08   1.0000000e+00
   9.4450000e+01   6.8173408e-08   1.0000000e+00
   9.4500000e+01   6.8209450e-08   1.0000000e+00
   9.4550000e+01   6.8245501e-08   1.0000000e+00
   9.4600000e+01   6.8281552e-08   1.0000000e+00
   9.4650000e+01   6.8317597e-08   1.0000000e+00
   9.4700000e+01   6.8353652e-08   1.0000000e+00
   9.4750000e+01   6.8389706e-08   1.0000000e+00
   9.4800000e+01   6.8425750e-08   1.0000000e+00
   9.4850000e+01   6.8461793e-08   1.0000000e+00
   9.4900000e+01   6.8497845e-08   1.0000000e+00
   9.4950000e+01   6.8533888e-08   1.0000000e+00
   9.5000000e+01   6.8569939e-08   1.0000000e+00
   9.5050000e+01   6.8605992e-08   1.0000000e+00
   9.5100000e+01   6.8642043e-08   1.0000000e+00
   9.5150000e+01   6.8678094e-08   1.0000000e+00
   9.5200000e+01   6.8714144e-08   1.0000000e+00
   9.5250000e+01   6.8750186e-08   1.0000000e+00
   9.5300000e+01   6.8786228e-08   1.0000000e+00
   9.5350000e+01   6.8822270e-08   1.0000000e+00
   9.5400000e+01   6.8858321e-08   1.0000000e+00
   9.5450000e+01   6.8894371e-08   1.0000000e+00
   9.5500000e+01   6.8930413e-08   1.0000000e+00
   9.5550000e+01   6.8966467e-08   1.0000000e+00
   9.5600000e+01   6.9002509e-08   1.0000000e+00
   9.5650000e+01   6.9038551e-08   1.0000000e+00
   9.5700000e+01   6.9074594e-08   1.0000000e+00
   9.5750000e+01   6.9110635e-08   1.0000000e+00
   9.5800000e+01   6.9146688e-08   1.0000000e+00
   9.5850000e+01   6.9182735e-08   1.0000000e+00
   9.5900000e+01   6.9218778e-08   1.0000000e+00
   9.5950000e+01   6.9254827e-08   1.0000000e+00
   9.6000000e+01   6.9290867e-08   1.0000000e+00
   9.6050000e+01   6.9326919e-08   1.0000000e+00
   9.6100000e+01   6.9362964e-08   1.0000000e+00
   9.6150000e+01   6.9399010e-08   1.0000000e+00
   9.6200000e+01   6.9435051e-08   1.0000000e+00
   9.6250000e+01   6.9471093e-08   1.0000000e+00
   9.6300000e+01   6.9507147e-08   1.0000000e+00
   9.6350000e+01   6.9543190e-08   1.0000000e+00
   9.6400000e+01   6.9579234e-08   1.0000000e+00
   9.6450000e+01   6.9615283e-08   1.0000000e+00
   9.6500000e+01   6.9651336e-08   1.0000000e+00
   9.6550000e+01   6.9687376e-08   1.0000000e+00
   9.6600000e+01   6.9723418e-08   1.0000000e+00
   9.6650000e+01   6.9759470e-08   1.0000000e+00
   9.6700000e+01   6.9795517e-08   1.0000000e+00
   9.6750000e+01   6.9831570e-08   1.0000000e+00
   9.6800000e+01   6.9867615e-08   1.0000000e+00
   9.6850000e+01   6.9903667e-08   1.0000000e+00
   9.6900000e+01   6.9939718e-08   1.0000000e+00
   9.6950000e+01   6.9975766e-08   1.0000000e+00
   9.7000000e+01   7.0011810e-08   1.0000000e+00
   9.7050000e+01   7.0047862e-08   1.0000000e+00
   9.7100000e+01   7.0083906e-08   1.0000000e+00
   9.7150000e+01   7.0119947e-08   1.0000000e+00
   9.7200000e+01   7.0155990e-08   1.0000000e+00
   9.7250000e+01   7.0192040e-08   1.0000000e+00
   9.7300000e+01   7.0228087e-08   1.0000000e+00
   9.7350000e+01   7.0264127e-08   1.0000000e+00
   9.7400000e+01   7.0300171e-08   1.0000000e+00
   9.7450000e+01   7.0336214e-08   1.0000000e+00
   9.7500000e+01   7.0372266e-08   1.0000000e+00
   9.7550000e+01   7.0408315e-08   1.0000000e+00
   9.7600000e+01   7.0444356e-08   1.0000000e+00
   9.7650000e+01   7.0480396e-08   1.0000000e+00
   9.7700000e+01   7.0516440e-08   1.0000000e+00
   9.7750000e+01   7.0552491e-08   1.0000000e+00
   9.7800000e+01   7.0588537e-08   1.0000000e+00
   9.7850000e+01   7.0624588e-08   1.0000000e+00
   9.7900000e+01   7.0660639e-08   1.0000000e+00
   9.7950000e+01   7.0696679e-08   1.0000000e+00
   9.8000000e+01   7.0732731e-08   1.0000000e+00
   9.8050000e+01   7.0768778e-08   1.0000000e+00
   9.8100000e+01   7.0804821e-08   1.0000000e+00
   9.8150000e+01   7.0840864e-08   1.0000000e+00
   9.8200000e+01   7.0876910e-08   1.0000000e+00
   9.8250000e+01   7.0912953e-08   1.0000000e+00
   9.8300000e+01   7.0949000e-08   1.0000000e+00
   9.8350000e+01   7.0985042e-08   1.0000000e+00
   9.8400000e+01   7.1021085e-08   1.0000000e+00
   9.8450000e+01   7.1057128e-08   1.0000000e+00
   9.8500000e+01   7.1093168e-08   1.0000000e+00
   9.8550000e+01   7.1129207e-08   1.0000000e+00
   9.8600000e+01   7.1165246e-08   1.0000000e+00
   9.8650000e+01   7.1201285e-08   1.0000000e+00
   9.8700000e+01   7.1237328e-08   1.0000000e+00
   9.8750000e+01   7.1273372e-08   1.0000000e+00
   9.8800000e+01   7.1309416e-08   1.0000000e+00
   9.8850000e+01   7.1345455e-08   1.0000000e+00
   9.8900000e+01   7.1381494e-08   1.0000000e+00
   9.8950000e+01   7.1417533e-08   1.0000000e+00
   9.9000000e+01   7.1453570e-08   1.0000000e+00
   9.9050000e+01   7.1489612e-08   1.0000000e+00
   9.9100000e+01   7.1525652e-08   1.0000000e+00
   9.9150000e+01   7.1561689e-08   1.0000000e+00
   9.9200000e+01   7.1597728e-08   1.0000000e+00
   9.9250000e+01   7.1633778e-08   1.0000000e+00
   9.9300000e+01   7.1669816e-08   1.0000000e+00
   9.9350000e+01   7.1705854e-08   1.0000000e+00
   9.9400000e+01   7.1741904e-08   1.0000000e+00
   9.9450000e+01   7.1777954e-08   1.0000000e+00
   9.9500000e+01   7.1813993e-08   1.0000000e+00
   9.9550000e+01   7.1850035e-08   1.0000000e+00
   9.9600000e+01   7.1886081e-08   1.0000000e+00
   9.9650000e+01   7.1922122e-08   1.0000000e+00
   9.9700000e+01   7.1958170e-08   1.0000000e+00
   9.9750000e+01   7.1994214e-08   1.0000000e+00
   9.9800000e+01   7.2030259e-08   1.0000000e+00
   9.9850000e+01   7.2066308e-08   1.0000000e+00
   9.9900000e+01   7.2102346e-08   1.0000000e+00
   9.9950000e+01   7.2138391e-08   1.0000000e+00
   1.0000000e+02   7.2174500e-08   1.0000000e+00


==> numerical_results/Oscillator/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=4_Predictor=Taylor_oscillator_Tend=100_nonlin=1_damped_newton_backslash_Nt=200_norm=l2.csv <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0536251e-01   2.2790707e-03   1.0000000e+00
   1.0107250e+00   4.5581384e-03   1.0000000e+00
   1.5160875e+00   6.8372002e-03   1.0000000e+00
   2.0214500e+00   9.1162531e-03   1.0000000e+00
   2.5268125e+00   1.1395294e-02   1.0000000e+00
   3.0321751e+00   1.3674321e-02   1.0000000e+00
   3.5375376e+00   1.5953329e-02   1.0000000e+00
   4.0429001e+00   1.8232317e-02   1.0000000e+00
   4.5482626e+00   2.0511281e-02   1.0000000e+00
   5.0536251e+00   2.2790219e-02   1.0000000e+00
   5.5589876e+00   2.5069126e-02   1.0000000e+00
   6.0643501e+00   2.7348002e-02   1.0000000e+00
   6.5697126e+00   2.9626842e-02   1.0000000e+00
   7.0750751e+00   3.1905643e-02   1.0000000e+00
   7.5804376e+00   3.4184403e-02   1.0000000e+00
   8.0858001e+00   3.6463119e-02   1.0000000e+00
   8.5911626e+00   3.8741787e-02   1.0000000e+00
   9.0965252e+00   4.1020405e-02   1.0000000e+00
   9.6018877e+00   4.3298969e-02   1.0000000e+00
   1.0107250e+01   4.5577478e-02   1.0000000e+00
   1.0612613e+01   4.7855927e-02   1.0000000e+00
   1.1117975e+01   5.0134314e-02   1.0000000e+00
   1.1623338e+01   5.2412636e-02   1.0000000e+00
   1.2128700e+01   5.4690890e-02   1.0000000e+00
   1.2634063e+01   5.6969073e-02   1.0000000e+00
   1.3139425e+01   5.9247182e-02   1.0000000e+00
   1.3644788e+01   6.1525214e-02   1.0000000e+00
   1.4150150e+01   6.3803166e-02   1.0000000e+00
   1.4655513e+01   6.6081035e-02   1.0000000e+00
   1.5160875e+01   6.8358818e-02   1.0000000e+00
   1.5666238e+01   7.0636513e-02   1.0000000e+00
   1.6171600e+01   7.2914116e-02   1.0000000e+00
   1.6676963e+01   7.5191624e-02   1.0000000e+00
   1.7182325e+01   7.7469035e-02   1.0000000e+00
   1.7687688e+01   7.9746345e-02   1.0000000e+00
   1.8193050e+01   8.2023551e-02   1.0000000e+00
   1.8698413e+01   8.4300651e-02   1.0000000e+00
   1.9203775e+01   8.6577642e-02   1.0000000e+00
   1.9709138e+01   8.8854520e-02   1.0000000e+00
   2.0214500e+01   9.1131283e-02   1.0000000e+00
   2.0719863e+01   9.3407927e-02   1.0000000e+00
   2.1225225e+01   9.5684450e-02   1.0000000e+00
   2.1730588e+01   9.7960849e-02   1.0000000e+00
   2.2235950e+01   1.0023712e-01   1.0000000e+00
   2.2741313e+01   1.0251326e-01   1.0000000e+00
   2.3246675e+01   1.0478927e-01   1.0000000e+00
   2.3752038e+01   1.0706514e-01   1.0000000e+00
   2.4257400e+01   1.0934088e-01   1.0000000e+00
   2.4762763e+01   1.1161647e-01   1.0000000e+00
   2.5268125e+01   1.1389191e-01   1.0000000e+00
   2.5773488e+01   1.1616721e-01   1.0000000e+00
   2.6278850e+01   1.1844236e-01   1.0000000e+00
   2.6784213e+01   1.2071735e-01   1.0000000e+00
   2.7289575e+01   1.2299219e-01   1.0000000e+00
   2.7794938e+01   1.2526687e-01   1.0000000e+00
   2.8300300e+01   1.2754138e-01   1.0000000e+00
   2.8805663e+01   1.2981573e-01   1.0000000e+00
   2.9311026e+01   1.3208991e-01   1.0000000e+00
   2.9816388e+01   1.3436392e-01   1.0000000e+00
   3.0321751e+01   1.3663775e-01   1.0000000e+00
   3.0827113e+01   1.3891141e-01   1.0000000e+00
   3.1332476e+01   1.4118489e-01   1.0000000e+00
   3.1837838e+01   1.4345818e-01   1.0000000e+00
   3.2343201e+01   1.4573129e-01   1.0000000e+00
   3.2848563e+01   1.4800421e-01   1.0000000e+00
   3.3353926e+01   1.5027693e-01   1.0000000e+00
   3.3859288e+01   1.5254946e-01   1.0000000e+00
   3.4364651e+01   1.5482179e-01   1.0000000e+00
   3.4870013e+01   1.5709393e-01   1.0000000e+00
   3.5375376e+01   1.5936585e-01   1.0000000e+00
   3.5880738e+01   1.6163757e-01   1.0000000e+00
   3.6386101e+01   1.6390908e-01   1.0000000e+00
   3.6891463e+01   1.6618038e-01   1.0000000e+00
   3.7396826e+01   1.6845146e-01   1.0000000e+00
   3.7902188e+01   1.7072233e-01   1.0000000e+00
   3.8407551e+01   1.7299297e-01   1.0000000e+00
   3.8912913e+01   1.7526338e-01   1.0000000e+00
   3.9418276e+01   1.7753357e-01   1.0000000e+00
   3.9923638e+01   1.7980353e-01   1.0000000e+00
   4.0429001e+01   1.8207326e-01   1.0000000e+00
   4.0934363e+01   1.8434275e-01   1.0000000e+00
   4.1439726e+01   1.8661200e-01   1.0000000e+00
   4.1945088e+01   1.8888100e-01   1.0000000e+00
   4.2450451e+01   1.9114976e-01   1.0000000e+00
   4.2955813e+01   1.9341828e-01   1.0000000e+00
   4.3461176e+01   1.9568654e-01   1.0000000e+00
   4.3966538e+01   1.9795455e-01   1.0000000e+00
   4.4471901e+01   2.0022230e-01   1.0000000e+00
   4.4977263e+01   2.0248979e-01   1.0000000e+00
   4.5482626e+01   2.0475702e-01   1.0000000e+00
   4.5987988e+01   2.0702398e-01   1.0000000e+00
   4.6493351e+01   2.0929068e-01   1.0000000e+00
   4.6998713e+01   2.1155710e-01   1.0000000e+00
   4.7504076e+01   2.1382324e-01   1.0000000e+00
   4.8009438e+01   2.1608911e-01   1.0000000e+00
   4.8514801e+01   2.1835470e-01   1.0000000e+00
   4.9020163e+01   2.2062001e-01   1.0000000e+00
   4.9525526e+01   2.2288503e-01   1.0000000e+00
   5.0030888e+01   2.2514976e-01   1.0000000e+00
   5.0536251e+01   2.2741419e-01   1.0000000e+00
   5.1041613e+01   2.2967833e-01   1.0000000e+00
   5.1546976e+01   2.3194218e-01   1.0000000e+00
   5.2052338e+01   2.3420572e-01   1.0000000e+00
   5.2557701e+01   2.3646896e-01   1.0000000e+00
   5.3063063e+01   2.3873189e-01   1.0000000e+00
   5.3568426e+01   2.4099451e-01   1.0000000e+00
   5.4073788e+01   2.4325682e-01   1.0000000e+00
   5.4579151e+01   2.4551881e-01   1.0000000e+00
   5.5084513e+01   2.4778048e-01   1.0000000e+00
   5.5589876e+01   2.5004184e-01   1.0000000e+00
   5.6095238e+01   2.5230286e-01   1.0000000e+00
   5.6600601e+01   2.5456356e-01   1.0000000e+00
   5.7105963e+01   2.5682393e-01   1.0000000e+00
   5.7611326e+01   2.5908397e-01   1.0000000e+00
   5.8116689e+01   2.6134367e-01   1.0000000e+00
   5.8622051e+01   2.6360303e-01   1.0000000e+00
   5.9127414e+01   2.6586204e-01   1.0000000e+00
   5.9632776e+01   2.6812071e-01   1.0000000e+00
   6.0138139e+01   2.7037904e-01   1.0000000e+00
   6.0643501e+01   2.7263701e-01   1.0000000e+00
   6.1148864e+01   2.7489463e-01   1.0000000e+00
   6.1654226e+01   2.7715189e-01   1.0000000e+00
   6.2159589e+01   2.7940879e-01   1.0000000e+00
   6.2664951e+01   2.8166533e-01   1.0000000e+00
   6.3170314e+01   2.8392151e-01   1.0000000e+00
   6.3675676e+01   2.8617731e-01   1.0000000e+00
   6.4181039e+01   2.8843274e-01   1.0000000e+00
   6.4686401e+01   2.9068780e-01   1.0000000e+00
   6.5191764e+01   2.9294248e-01   1.0000000e+00
   6.5697126e+01   2.9519678e-01   1.0000000e+00
   6.6202489e+01   2.9745070e-01   1.0000000e+00
   6.6707851e+01   2.9970423e-01   1.0000000e+00
   6.7213214e+01   3.0195737e-01   1.0000000e+00
   6.7718576e+01   3.0421012e-01   1.0000000e+00
   6.8223939e+01   3.0646248e-01   1.0000000e+00
   6.8729301e+01   3.0871443e-01   1.0000000e+00
   6.9234664e+01   3.1096599e-01   1.0000000e+00
   6.9740026e+01   3.1321714e-01   1.0000000e+00
   7.0245389e+01   3.1546789e-01   1.0000000e+00
   7.0750751e+01   3.1771822e-01   1.0000000e+00
   7.1256114e+01   3.1996815e-01   1.0000000e+00
   7.1761476e+01   3.2221765e-01   1.0000000e+00
   7.2266839e+01   3.2446674e-01   1.0000000e+00
   7.2772201e+01   3.2671541e-01   1.0000000e+00
   7.3277564e+01   3.2896365e-01   1.0000000e+00
   7.3782926e+01   3.3121147e-01   1.0000000e+00
   7.4288289e+01   3.3345886e-01   1.0000000e+00
   7.4793651e+01   3.3570581e-01   1.0000000e+00
   7.5299014e+01   3.3795233e-01   1.0000000e+00
   7.5804376e+01   3.4019841e-01   1.0000000e+00
   7.6309739e+01   3.4244404e-01   1.0000000e+00
   7.6815101e+01   3.4468923e-01   1.0000000e+00
   7.7320464e+01   3.4693398e-01   1.0000000e+00
   7.7825826e+01   3.4917827e-01   1.0000000e+00
   7.8331189e+01   3.5142211e-01   1.0000000e+00
   7.8836551e+01   3.5366550e-01   1.0000000e+00
   7.9341914e+01   3.5590842e-01   1.0000000e+00
   7.9847276e+01   3.5815089e-01   1.0000000e+00
   8.0352639e+01   3.6039288e-01   1.0000000e+00
   8.0858001e+01   3.6263441e-01   1.0000000e+00
   8.1363364e+01   3.6487547e-01   1.0000000e+00
   8.1868726e+01   3.6711606e-01   1.0000000e+00
   8.2374089e+01   3.6935617e-01   1.0000000e+00
   8.2879451e+01   3.7159579e-01   1.0000000e+00
   8.3384814e+01   3.7383494e-01   1.0000000e+00
   8.3890176e+01   3.7607360e-01   1.0000000e+00
   8.4395539e+01   3.7831177e-01   1.0000000e+00
   8.4900901e+01   3.8054945e-01   1.0000000e+00
   8.5406264e+01   3.8278664e-01   1.0000000e+00
   8.5911626e+01   3.8502333e-01   1.0000000e+00
   8.6416989e+01   3.8725952e-01   1.0000000e+00
   8.6922352e+01   3.8949521e-01   1.0000000e+00
   8.7427714e+01   3.9173039e-01   1.0000000e+00
   8.7933077e+01   3.9396506e-01   1.0000000e+00
   8.8438439e+01   3.9619922e-01   1.0000000e+00
   8.8943802e+01   3.9843287e-01   1.0000000e+00
   8.9449164e+01   4.0066600e-01   1.0000000e+00
   8.9954527e+01   4.0289861e-01   1.0000000e+00
   9.0459889e+01   4.0513069e-01   1.0000000e+00
   9.0965252e+01   4.0736225e-01   1.0000000e+00
   9.1470614e+01   4.0959328e-01   1.0000000e+00
   9.1975977e+01   4.1182378e-01   1.0000000e+00
   9.2481339e+01   4.1405375e-01   1.0000000e+00
   9.2986702e+01   4.1628317e-01   1.0000000e+00
   9.3492064e+01   4.1851206e-01   1.0000000e+00
   9.3997427e+01   4.2074040e-01   1.0000000e+00
   9.4502789e+01   4.2296820e-01   1.0000000e+00
   9.5008152e+01   4.2519544e-01   1.0000000e+00
   9.5513514e+01   4.2742214e-01   1.0000000e+00
   9.6018877e+01   4.2964828e-01   1.0000000e+00
   9.6524239e+01   4.3187386e-01   1.0000000e+00
   9.7029602e+01   4.3409888e-01   1.0000000e+00
   9.7534964e+01   4.3632334e-01   1.0000000e+00
   9.8040327e+01   4.3854723e-01   1.0000000e+00
   9.8545689e+01   4.4077055e-01   1.0000000e+00
   9.9051052e+01   4.4299330e-01   1.0000000e+00
   9.9556414e+01   4.4521547e-01   1.0000000e+00
   1.0000000e+02   4.4582111e-01   9.9923333e-01


==> numerical_results/Oscillator/EntropyConservative/ErrorGrowth_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=4_Predictor=Taylor_oscillator_Tend=100_nonlin=1_damped_newton_backslash_Nt=500_norm=l2.csv <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000312e-01   7.7740438e-07   1.0000000e+00
   4.0000624e-01   1.5548088e-06   1.0000000e+00
   6.0000937e-01   2.3322131e-06   1.0000000e+00
   8.0001249e-01   3.1096175e-06   1.0000000e+00
   1.0000156e+00   3.8870219e-06   1.0000000e+00
   1.2000187e+00   4.6644263e-06   1.0000000e+00
   1.4000219e+00   5.4418307e-06   1.0000000e+00
   1.6000250e+00   6.2192351e-06   1.0000000e+00
   1.8000281e+00   6.9966394e-06   1.0000000e+00
   2.0000312e+00   7.7740438e-06   1.0000000e+00
   2.2000343e+00   8.5514482e-06   1.0000000e+00
   2.4000375e+00   9.3288526e-06   1.0000000e+00
   2.6000406e+00   1.0106257e-05   1.0000000e+00
   2.8000437e+00   1.0883661e-05   1.0000000e+00
   3.0000468e+00   1.1661066e-05   1.0000000e+00
   3.2000500e+00   1.2438470e-05   1.0000000e+00
   3.4000531e+00   1.3215875e-05   1.0000000e+00
   3.6000562e+00   1.3993279e-05   1.0000000e+00
   3.8000593e+00   1.4770683e-05   1.0000000e+00
   4.0000624e+00   1.5548088e-05   1.0000000e+00
   4.2000656e+00   1.6325492e-05   1.0000000e+00
   4.4000687e+00   1.7102896e-05   1.0000000e+00
   4.6000718e+00   1.7880301e-05   1.0000000e+00
   4.8000749e+00   1.8657705e-05   1.0000000e+00
   5.0000781e+00   1.9435110e-05   1.0000000e+00
   5.2000812e+00   2.0212514e-05   1.0000000e+00
   5.4000843e+00   2.0989918e-05   1.0000000e+00
   5.6000874e+00   2.1767323e-05   1.0000000e+00
   5.8000905e+00   2.2544727e-05   1.0000000e+00
   6.0000937e+00   2.3322131e-05   1.0000000e+00
   6.2000968e+00   2.4099536e-05   1.0000000e+00
   6.4000999e+00   2.4876940e-05   1.0000000e+00
   6.6001030e+00   2.5654345e-05   1.0000000e+00
   6.8001062e+00   2.6431749e-05   1.0000000e+00
   7.0001093e+00   2.7209153e-05   1.0000000e+00
   7.2001124e+00   2.7986558e-05   1.0000000e+00
   7.4001155e+00   2.8763962e-05   1.0000000e+00
   7.6001186e+00   2.9541367e-05   1.0000000e+00
   7.8001218e+00   3.0318771e-05   1.0000000e+00
   8.0001249e+00   3.1096175e-05   1.0000000e+00
   8.2001280e+00   3.1873580e-05   1.0000000e+00
   8.4001311e+00   3.2650984e-05   1.0000000e+00
   8.6001343e+00   3.3428388e-05   1.0000000e+00
   8.8001374e+00   3.4205793e-05   1.0000000e+00
   9.0001405e+00   3.4983197e-05   1.0000000e+00
   9.2001436e+00   3.5760602e-05   1.0000000e+00
   9.4001467e+00   3.6538006e-05   1.0000000e+00
   9.6001499e+00   3.7315410e-05   1.0000000e+00
   9.8001530e+00   3.8092815e-05   1.0000000e+00
   1.0000156e+01   3.8870219e-05   1.0000000e+00
   1.0200159e+01   3.9647624e-05   1.0000000e+00
   1.0400162e+01   4.0425028e-05   1.0000000e+00
   1.0600165e+01   4.1202432e-05   1.0000000e+00
   1.0800169e+01   4.1979837e-05   1.0000000e+00
   1.1000172e+01   4.2757241e-05   1.0000000e+00
   1.1200175e+01   4.3534645e-05   1.0000000e+00
   1.1400178e+01   4.4312050e-05   1.0000000e+00
   1.1600181e+01   4.5089454e-05   1.0000000e+00
   1.1800184e+01   4.5866859e-05   1.0000000e+00
   1.2000187e+01   4.6644263e-05   1.0000000e+00
   1.2200190e+01   4.7421667e-05   1.0000000e+00
   1.2400194e+01   4.8199072e-05   1.0000000e+00
   1.2600197e+01   4.8976476e-05   1.0000000e+00
   1.2800200e+01   4.9753880e-05   1.0000000e+00
   1.3000203e+01   5.0531285e-05   1.0000000e+00
   1.3200206e+01   5.1308689e-05   1.0000000e+00
   1.3400209e+01   5.2086094e-05   1.0000000e+00
   1.3600212e+01   5.2863498e-05   1.0000000e+00
   1.3800215e+01   5.3640902e-05   1.0000000e+00
   1.4000219e+01   5.4418307e-05   1.0000000e+00
   1.4200222e+01   5.5195711e-05   1.0000000e+00
   1.4400225e+01   5.5973116e-05   1.0000000e+00
   1.4600228e+01   5.6750520e-05   1.0000000e+00
   1.4800231e+01   5.7527924e-05   1.0000000e+00
   1.5000234e+01   5.8305329e-05   1.0000000e+00
   1.5200237e+01   5.9082733e-05   1.0000000e+00
   1.5400240e+01   5.9860137e-05   1.0000000e+00
   1.5600244e+01   6.0637542e-05   1.0000000e+00
   1.5800247e+01   6.1414946e-05   1.0000000e+00
   1.6000250e+01   6.2192351e-05   1.0000000e+00
   1.6200253e+01   6.2969755e-05   1.0000000e+00
   1.6400256e+01   6.3747159e-05   1.0000000e+00
   1.6600259e+01   6.4524564e-05   1.0000000e+00
   1.6800262e+01   6.5301968e-05   1.0000000e+00
   1.7000265e+01   6.6079373e-05   1.0000000e+00
   1.7200269e+01   6.6856777e-05   1.0000000e+00
   1.7400272e+01   6.7634181e-05   1.0000000e+00
   1.7600275e+01   6.8411586e-05   1.0000000e+00
   1.7800278e+01   6.9188990e-05   1.0000000e+00
   1.8000281e+01   6.9966394e-05   1.0000000e+00
   1.8200284e+01   7.0743799e-05   1.0000000e+00
   1.8400287e+01   7.1521203e-05   1.0000000e+00
   1.8600290e+01   7.2298608e-05   1.0000000e+00
   1.8800293e+01   7.3076012e-05   1.0000000e+00
   1.9000297e+01   7.3853416e-05   1.0000000e+00
   1.9200300e+01   7.4630821e-05   1.0000000e+00
   1.9400303e+01   7.5408225e-05   1.0000000e+00
   1.9600306e+01   7.6185629e-05   1.0000000e+00
   1.9800309e+01   7.6963034e-05   1.0000000e+00
   2.0000312e+01   7.7740438e-05   1.0000000e+00
   2.0200315e+01   7.8517843e-05   1.0000000e+00
   2.0400318e+01   7.9295247e-05   1.0000000e+00
   2.0600322e+01   8.0072651e-05   1.0000000e+00
   2.0800325e+01   8.0850056e-05   1.0000000e+00
   2.1000328e+01   8.1627460e-05   1.0000000e+00
   2.1200331e+01   8.2404865e-05   1.0000000e+00
   2.1400334e+01   8.3182269e-05   1.0000000e+00
   2.1600337e+01   8.3959673e-05   1.0000000e+00
   2.1800340e+01   8.4737078e-05   1.0000000e+00
   2.2000343e+01   8.5514482e-05   1.0000000e+00
   2.2200347e+01   8.6291886e-05   1.0000000e+00
   2.2400350e+01   8.7069291e-05   1.0000000e+00
   2.2600353e+01   8.7846695e-05   1.0000000e+00
   2.2800356e+01   8.8624100e-05   1.0000000e+00
   2.3000359e+01   8.9401504e-05   1.0000000e+00
   2.3200362e+01   9.0178908e-05   1.0000000e+00
   2.3400365e+01   9.0956313e-05   1.0000000e+00
   2.3600368e+01   9.1733717e-05   1.0000000e+00
   2.3800372e+01   9.2511122e-05   1.0000000e+00
   2.4000375e+01   9.3288526e-05   1.0000000e+00
   2.4200378e+01   9.4065930e-05   1.0000000e+00
   2.4400381e+01   9.4843335e-05   1.0000000e+00
   2.4600384e+01   9.5620739e-05   1.0000000e+00
   2.4800387e+01   9.6398143e-05   1.0000000e+00
   2.5000390e+01   9.7175548e-05   1.0000000e+00
   2.5200393e+01   9.7952952e-05   1.0000000e+00
   2.5400397e+01   9.8730357e-05   1.0000000e+00
   2.5600400e+01   9.9507761e-05   1.0000000e+00
   2.5800403e+01   1.0028517e-04   1.0000000e+00
   2.6000406e+01   1.0106257e-04   1.0000000e+00
   2.6200409e+01   1.0183997e-04   1.0000000e+00
   2.6400412e+01   1.0261738e-04   1.0000000e+00
   2.6600415e+01   1.0339478e-04   1.0000000e+00
   2.6800418e+01   1.0417219e-04   1.0000000e+00
   2.7000421e+01   1.0494959e-04   1.0000000e+00
   2.7200425e+01   1.0572700e-04   1.0000000e+00
   2.7400428e+01   1.0650440e-04   1.0000000e+00
   2.7600431e+01   1.0728180e-04   1.0000000e+00
   2.7800434e+01   1.0805921e-04   1.0000000e+00
   2.8000437e+01   1.0883661e-04   1.0000000e+00
   2.8200440e+01   1.0961402e-04   1.0000000e+00
   2.8400443e+01   1.1039142e-04   1.0000000e+00
   2.8600446e+01   1.1116883e-04   1.0000000e+00
   2.8800450e+01   1.1194623e-04   1.0000000e+00
   2.9000453e+01   1.1272364e-04   1.0000000e+00
   2.9200456e+01   1.1350104e-04   1.0000000e+00
   2.9400459e+01   1.1427844e-04   1.0000000e+00
   2.9600462e+01   1.1505585e-04   1.0000000e+00
   2.9800465e+01   1.1583325e-04   1.0000000e+00
   3.0000468e+01   1.1661066e-04   1.0000000e+00
   3.0200471e+01   1.1738806e-04   1.0000000e+00
   3.0400475e+01   1.1816547e-04   1.0000000e+00
   3.0600478e+01   1.1894287e-04   1.0000000e+00
   3.0800481e+01   1.1972027e-04   1.0000000e+00
   3.1000484e+01   1.2049768e-04   1.0000000e+00
   3.1200487e+01   1.2127508e-04   1.0000000e+00
   3.1400490e+01   1.2205249e-04   1.0000000e+00
   3.1600493e+01   1.2282989e-04   1.0000000e+00
   3.1800496e+01   1.2360730e-04   1.0000000e+00
   3.2000500e+01   1.2438470e-04   1.0000000e+00
   3.2200503e+01   1.2516211e-04   1.0000000e+00
   3.2400506e+01   1.2593951e-04   1.0000000e+00
   3.2600509e+01   1.2671691e-04   1.0000000e+00
   3.2800512e+01   1.2749432e-04   1.0000000e+00
   3.3000515e+01   1.2827172e-04   1.0000000e+00
   3.3200518e+01   1.2904913e-04   1.0000000e+00
   3.3400521e+01   1.2982653e-04   1.0000000e+00
   3.3600525e+01   1.3060394e-04   1.0000000e+00
   3.3800528e+01   1.3138134e-04   1.0000000e+00
   3.4000531e+01   1.3215874e-04   1.0000000e+00
   3.4200534e+01   1.3293615e-04   1.0000000e+00
   3.4400537e+01   1.3371355e-04   1.0000000e+00
   3.4600540e+01   1.3449096e-04   1.0000000e+00
   3.4800543e+01   1.3526836e-04   1.0000000e+00
   3.5000546e+01   1.3604577e-04   1.0000000e+00
   3.5200549e+01   1.3682317e-04   1.0000000e+00
   3.5400553e+01   1.3760058e-04   1.0000000e+00
   3.5600556e+01   1.3837798e-04   1.0000000e+00
   3.5800559e+01   1.3915538e-04   1.0000000e+00
   3.6000562e+01   1.3993279e-04   1.0000000e+00
   3.6200565e+01   1.4071019e-04   1.0000000e+00
   3.6400568e+01   1.4148760e-04   1.0000000e+00
   3.6600571e+01   1.4226500e-04   1.0000000e+00
   3.6800574e+01   1.4304241e-04   1.0000000e+00
   3.7000578e+01   1.4381981e-04   1.0000000e+00
   3.7200581e+01   1.4459722e-04   1.0000000e+00
   3.7400584e+01   1.4537462e-04   1.0000000e+00
   3.7600587e+01   1.4615202e-04   1.0000000e+00
   3.7800590e+01   1.4692943e-04   1.0000000e+00
   3.8000593e+01   1.4770683e-04   1.0000000e+00
   3.8200596e+01   1.4848424e-04   1.0000000e+00
   3.8400599e+01   1.4926164e-04   1.0000000e+00
   3.8600603e+01   1.5003905e-04   1.0000000e+00
   3.8800606e+01   1.5081645e-04   1.0000000e+00
   3.9000609e+01   1.5159385e-04   1.0000000e+00
   3.9200612e+01   1.5237126e-04   1.0000000e+00
   3.9400615e+01   1.5314866e-04   1.0000000e+00
   3.9600618e+01   1.5392607e-04   1.0000000e+00
   3.9800621e+01   1.5470347e-04   1.0000000e+00
   4.0000624e+01   1.5548088e-04   1.0000000e+00
   4.0200628e+01   1.5625828e-04   1.0000000e+00
   4.0400631e+01   1.5703569e-04   1.0000000e+00
   4.0600634e+01   1.5781309e-04   1.0000000e+00
   4.0800637e+01   1.5859049e-04   1.0000000e+00
   4.1000640e+01   1.5936790e-04   1.0000000e+00
   4.1200643e+01   1.6014530e-04   1.0000000e+00
   4.1400646e+01   1.6092271e-04   1.0000000e+00
   4.1600649e+01   1.6170011e-04   1.0000000e+00
   4.1800653e+01   1.6247752e-04   1.0000000e+00
   4.2000656e+01   1.6325492e-04   1.0000000e+00
   4.2200659e+01   1.6403232e-04   1.0000000e+00
   4.2400662e+01   1.6480973e-04   1.0000000e+00
   4.2600665e+01   1.6558713e-04   1.0000000e+00
   4.2800668e+01   1.6636454e-04   1.0000000e+00
   4.3000671e+01   1.6714194e-04   1.0000000e+00
   4.3200674e+01   1.6791935e-04   1.0000000e+00
   4.3400678e+01   1.6869675e-04   1.0000000e+00
   4.3600681e+01   1.6947416e-04   1.0000000e+00
   4.3800684e+01   1.7025156e-04   1.0000000e+00
   4.4000687e+01   1.7102896e-04   1.0000000e+00
   4.4200690e+01   1.7180637e-04   1.0000000e+00
   4.4400693e+01   1.7258377e-04   1.0000000e+00
   4.4600696e+01   1.7336118e-04   1.0000000e+00
   4.4800699e+01   1.7413858e-04   1.0000000e+00
   4.5000702e+01   1.7491599e-04   1.0000000e+00
   4.5200706e+01   1.7569339e-04   1.0000000e+00
   4.5400709e+01   1.7647079e-04   1.0000000e+00
   4.5600712e+01   1.7724820e-04   1.0000000e+00
   4.5800715e+01   1.7802560e-04   1.0000000e+00
   4.6000718e+01   1.7880301e-04   1.0000000e+00
   4.6200721e+01   1.7958041e-04   1.0000000e+00
   4.6400724e+01   1.8035782e-04   1.0000000e+00
   4.6600727e+01   1.8113522e-04   1.0000000e+00
   4.6800731e+01   1.8191263e-04   1.0000000e+00
   4.7000734e+01   1.8269003e-04   1.0000000e+00
   4.7200737e+01   1.8346743e-04   1.0000000e+00
   4.7400740e+01   1.8424484e-04   1.0000000e+00
   4.7600743e+01   1.8502224e-04   1.0000000e+00
   4.7800746e+01   1.8579965e-04   1.0000000e+00
   4.8000749e+01   1.8657705e-04   1.0000000e+00
   4.8200752e+01   1.8735446e-04   1.0000000e+00
   4.8400756e+01   1.8813186e-04   1.0000000e+00
   4.8600759e+01   1.8890926e-04   1.0000000e+00
   4.8800762e+01   1.8968667e-04   1.0000000e+00
   4.9000765e+01   1.9046407e-04   1.0000000e+00
   4.9200768e+01   1.9124148e-04   1.0000000e+00
   4.9400771e+01   1.9201888e-04   1.0000000e+00
   4.9600774e+01   1.9279629e-04   1.0000000e+00
   4.9800777e+01   1.9357369e-04   1.0000000e+00
   5.0000781e+01   1.9435110e-04   1.0000000e+00
   5.0200784e+01   1.9512850e-04   1.0000000e+00
   5.0400787e+01   1.9590590e-04   1.0000000e+00
   5.0600790e+01   1.9668331e-04   1.0000000e+00
   5.0800793e+01   1.9746071e-04   1.0000000e+00
   5.1000796e+01   1.9823812e-04   1.0000000e+00
   5.1200799e+01   1.9901552e-04   1.0000000e+00
   5.1400802e+01   1.9979293e-04   1.0000000e+00
   5.1600806e+01   2.0057033e-04   1.0000000e+00
   5.1800809e+01   2.0134773e-04   1.0000000e+00
   5.2000812e+01   2.0212514e-04   1.0000000e+00
   5.2200815e+01   2.0290254e-04   1.0000000e+00
   5.2400818e+01   2.0367995e-04   1.0000000e+00
   5.2600821e+01   2.0445735e-04   1.0000000e+00
   5.2800824e+01   2.0523476e-04   1.0000000e+00
   5.3000827e+01   2.0601216e-04   1.0000000e+00
   5.3200830e+01   2.0678957e-04   1.0000000e+00
   5.3400834e+01   2.0756697e-04   1.0000000e+00
   5.3600837e+01   2.0834437e-04   1.0000000e+00
   5.3800840e+01   2.0912178e-04   1.0000000e+00
   5.4000843e+01   2.0989918e-04   1.0000000e+00
   5.4200846e+01   2.1067659e-04   1.0000000e+00
   5.4400849e+01   2.1145399e-04   1.0000000e+00
   5.4600852e+01   2.1223140e-04   1.0000000e+00
   5.4800855e+01   2.1300880e-04   1.0000000e+00
   5.5000859e+01   2.1378620e-04   1.0000000e+00
   5.5200862e+01   2.1456361e-04   1.0000000e+00
   5.5400865e+01   2.1534101e-04   1.0000000e+00
   5.5600868e+01   2.1611842e-04   1.0000000e+00
   5.5800871e+01   2.1689582e-04   1.0000000e+00
   5.6000874e+01   2.1767323e-04   1.0000000e+00
   5.6200877e+01   2.1845063e-04   1.0000000e+00
   5.6400880e+01   2.1922804e-04   1.0000000e+00
   5.6600884e+01   2.2000544e-04   1.0000000e+00
   5.6800887e+01   2.2078284e-04   1.0000000e+00
   5.7000890e+01   2.2156025e-04   1.0000000e+00
   5.7200893e+01   2.2233765e-04   1.0000000e+00
   5.7400896e+01   2.2311506e-04   1.0000000e+00
   5.7600899e+01   2.2389246e-04   1.0000000e+00
   5.7800902e+01   2.2466987e-04   1.0000000e+00
   5.8000905e+01   2.2544727e-04   1.0000000e+00
   5.8200909e+01   2.2622467e-04   1.0000000e+00
   5.8400912e+01   2.2700208e-04   1.0000000e+00
   5.8600915e+01   2.2777948e-04   1.0000000e+00
   5.8800918e+01   2.2855689e-04   1.0000000e+00
   5.9000921e+01   2.2933429e-04   1.0000000e+00
   5.9200924e+01   2.3011170e-04   1.0000000e+00
   5.9400927e+01   2.3088910e-04   1.0000000e+00
   5.9600930e+01   2.3166651e-04   1.0000000e+00
   5.9800934e+01   2.3244391e-04   1.0000000e+00
   6.0000937e+01   2.3322131e-04   1.0000000e+00
   6.0200940e+01   2.3399872e-04   1.0000000e+00
   6.0400943e+01   2.3477612e-04   1.0000000e+00
   6.0600946e+01   2.3555353e-04   1.0000000e+00
   6.0800949e+01   2.3633093e-04   1.0000000e+00
   6.1000952e+01   2.3710834e-04   1.0000000e+00
   6.1200955e+01   2.3788574e-04   1.0000000e+00
   6.1400959e+01   2.3866314e-04   1.0000000e+00
   6.1600962e+01   2.3944055e-04   1.0000000e+00
   6.1800965e+01   2.4021795e-04   1.0000000e+00
   6.2000968e+01   2.4099536e-04   1.0000000e+00
   6.2200971e+01   2.4177276e-04   1.0000000e+00
   6.2400974e+01   2.4255017e-04   1.0000000e+00
   6.2600977e+01   2.4332757e-04   1.0000000e+00
   6.2800980e+01   2.4410498e-04   1.0000000e+00
   6.3000983e+01   2.4488238e-04   1.0000000e+00
   6.3200987e+01   2.4565978e-04   1.0000000e+00
   6.3400990e+01   2.4643719e-04   1.0000000e+00
   6.3600993e+01   2.4721459e-04   1.0000000e+00
   6.3800996e+01   2.4799200e-04   1.0000000e+00
   6.4000999e+01   2.4876940e-04   1.0000000e+00
   6.4201002e+01   2.4954681e-04   1.0000000e+00
   6.4401005e+01   2.5032421e-04   1.0000000e+00
   6.4601008e+01   2.5110161e-04   1.0000000e+00
   6.4801012e+01   2.5187902e-04   1.0000000e+00
   6.5001015e+01   2.5265642e-04   1.0000000e+00
   6.5201018e+01   2.5343383e-04   1.0000000e+00
   6.5401021e+01   2.5421123e-04   1.0000000e+00
   6.5601024e+01   2.5498864e-04   1.0000000e+00
   6.5801027e+01   2.5576604e-04   1.0000000e+00
   6.6001030e+01   2.5654345e-04   1.0000000e+00
   6.6201033e+01   2.5732085e-04   1.0000000e+00
   6.6401037e+01   2.5809825e-04   1.0000000e+00
   6.6601040e+01   2.5887566e-04   1.0000000e+00
   6.6801043e+01   2.5965306e-04   1.0000000e+00
   6.7001046e+01   2.6043047e-04   1.0000000e+00
   6.7201049e+01   2.6120787e-04   1.0000000e+00
   6.7401052e+01   2.6198528e-04   1.0000000e+00
   6.7601055e+01   2.6276268e-04   1.0000000e+00
   6.7801058e+01   2.6354008e-04   1.0000000e+00
   6.8001062e+01   2.6431749e-04   1.0000000e+00
   6.8201065e+01   2.6509489e-04   1.0000000e+00
   6.8401068e+01   2.6587230e-04   1.0000000e+00
   6.8601071e+01   2.6664970e-04   1.0000000e+00
   6.8801074e+01   2.6742711e-04   1.0000000e+00
   6.9001077e+01   2.6820451e-04   1.0000000e+00
   6.9201080e+01   2.6898192e-04   1.0000000e+00
   6.9401083e+01   2.6975932e-04   1.0000000e+00
   6.9601087e+01   2.7053672e-04   1.0000000e+00
   6.9801090e+01   2.7131413e-04   1.0000000e+00
   7.0001093e+01   2.7209153e-04   1.0000000e+00
   7.0201096e+01   2.7286894e-04   1.0000000e+00
   7.0401099e+01   2.7364634e-04   1.0000000e+00
   7.0601102e+01   2.7442375e-04   1.0000000e+00
   7.0801105e+01   2.7520115e-04   1.0000000e+00
   7.1001108e+01   2.7597855e-04   1.0000000e+00
   7.1201111e+01   2.7675596e-04   1.0000000e+00
   7.1401115e+01   2.7753336e-04   1.0000000e+00
   7.1601118e+01   2.7831077e-04   1.0000000e+00
   7.1801121e+01   2.7908817e-04   1.0000000e+00
   7.2001124e+01   2.7986558e-04   1.0000000e+00
   7.2201127e+01   2.8064298e-04   1.0000000e+00
   7.2401130e+01   2.8142039e-04   1.0000000e+00
   7.2601133e+01   2.8219779e-04   1.0000000e+00
   7.2801136e+01   2.8297519e-04   1.0000000e+00
   7.3001140e+01   2.8375260e-04   1.0000000e+00
   7.3201143e+01   2.8453000e-04   1.0000000e+00
   7.3401146e+01   2.8530741e-04   1.0000000e+00
   7.3601149e+01   2.8608481e-04   1.0000000e+00
   7.3801152e+01   2.8686222e-04   1.0000000e+00
   7.4001155e+01   2.8763962e-04   1.0000000e+00
   7.4201158e+01   2.8841702e-04   1.0000000e+00
   7.4401161e+01   2.8919443e-04   1.0000000e+00
   7.4601165e+01   2.8997183e-04   1.0000000e+00
   7.4801168e+01   2.9074924e-04   1.0000000e+00
   7.5001171e+01   2.9152664e-04   1.0000000e+00
   7.5201174e+01   2.9230405e-04   1.0000000e+00
   7.5401177e+01   2.9308145e-04   1.0000000e+00
   7.5601180e+01   2.9385886e-04   1.0000000e+00
   7.5801183e+01   2.9463626e-04   1.0000000e+00
   7.6001186e+01   2.9541366e-04   1.0000000e+00
   7.6201190e+01   2.9619107e-04   1.0000000e+00
   7.6401193e+01   2.9696847e-04   1.0000000e+00
   7.6601196e+01   2.9774588e-04   1.0000000e+00
   7.6801199e+01   2.9852328e-04   1.0000000e+00
   7.7001202e+01   2.9930069e-04   1.0000000e+00
   7.7201205e+01   3.0007809e-04   1.0000000e+00
   7.7401208e+01   3.0085549e-04   1.0000000e+00
   7.7601211e+01   3.0163290e-04   1.0000000e+00
   7.7801215e+01   3.0241030e-04   1.0000000e+00
   7.8001218e+01   3.0318771e-04   1.0000000e+00
   7.8201221e+01   3.0396511e-04   1.0000000e+00
   7.8401224e+01   3.0474252e-04   1.0000000e+00
   7.8601227e+01   3.0551992e-04   1.0000000e+00
   7.8801230e+01   3.0629733e-04   1.0000000e+00
   7.9001233e+01   3.0707473e-04   1.0000000e+00
   7.9201236e+01   3.0785213e-04   1.0000000e+00
   7.9401239e+01   3.0862954e-04   1.0000000e+00
   7.9601243e+01   3.0940694e-04   1.0000000e+00
   7.9801246e+01   3.1018435e-04   1.0000000e+00
   8.0001249e+01   3.1096175e-04   1.0000000e+00
   8.0201252e+01   3.1173916e-04   1.0000000e+00
   8.0401255e+01   3.1251656e-04   1.0000000e+00
   8.0601258e+01   3.1329396e-04   1.0000000e+00
   8.0801261e+01   3.1407137e-04   1.0000000e+00
   8.1001264e+01   3.1484877e-04   1.0000000e+00
   8.1201268e+01   3.1562618e-04   1.0000000e+00
   8.1401271e+01   3.1640358e-04   1.0000000e+00
   8.1601274e+01   3.1718099e-04   1.0000000e+00
   8.1801277e+01   3.1795839e-04   1.0000000e+00
   8.2001280e+01   3.1873580e-04   1.0000000e+00
   8.2201283e+01   3.1951320e-04   1.0000000e+00
   8.2401286e+01   3.2029060e-04   1.0000000e+00
   8.2601289e+01   3.2106801e-04   1.0000000e+00
   8.2801293e+01   3.2184541e-04   1.0000000e+00
   8.3001296e+01   3.2262282e-04   1.0000000e+00
   8.3201299e+01   3.2340022e-04   1.0000000e+00
   8.3401302e+01   3.2417763e-04   1.0000000e+00
   8.3601305e+01   3.2495503e-04   1.0000000e+00
   8.3801308e+01   3.2573243e-04   1.0000000e+00
   8.4001311e+01   3.2650984e-04   1.0000000e+00
   8.4201314e+01   3.2728724e-04   1.0000000e+00
   8.4401318e+01   3.2806465e-04   1.0000000e+00
   8.4601321e+01   3.2884205e-04   1.0000000e+00
   8.4801324e+01   3.2961946e-04   1.0000000e+00
   8.5001327e+01   3.3039686e-04   1.0000000e+00
   8.5201330e+01   3.3117427e-04   1.0000000e+00
   8.5401333e+01   3.3195167e-04   1.0000000e+00
   8.5601336e+01   3.3272907e-04   1.0000000e+00
   8.5801339e+01   3.3350648e-04   1.0000000e+00
   8.6001343e+01   3.3428388e-04   1.0000000e+00
   8.6201346e+01   3.3506129e-04   1.0000000e+00
   8.6401349e+01   3.3583869e-04   1.0000000e+00
   8.6601352e+01   3.3661610e-04   1.0000000e+00
   8.6801355e+01   3.3739350e-04   1.0000000e+00
   8.7001358e+01   3.3817090e-04   1.0000000e+00
   8.7201361e+01   3.3894831e-04   1.0000000e+00
   8.7401364e+01   3.3972571e-04   1.0000000e+00
   8.7601368e+01   3.4050312e-04   1.0000000e+00
   8.7801371e+01   3.4128052e-04   1.0000000e+00
   8.8001374e+01   3.4205793e-04   1.0000000e+00
   8.8201377e+01   3.4283533e-04   1.0000000e+00
   8.8401380e+01   3.4361274e-04   1.0000000e+00
   8.8601383e+01   3.4439014e-04   1.0000000e+00
   8.8801386e+01   3.4516754e-04   1.0000000e+00
   8.9001389e+01   3.4594495e-04   1.0000000e+00
   8.9201392e+01   3.4672235e-04   1.0000000e+00
   8.9401396e+01   3.4749976e-04   1.0000000e+00
   8.9601399e+01   3.4827716e-04   1.0000000e+00
   8.9801402e+01   3.4905457e-04   1.0000000e+00
   9.0001405e+01   3.4983197e-04   1.0000000e+00
   9.0201408e+01   3.5060937e-04   1.0000000e+00
   9.0401411e+01   3.5138678e-04   1.0000000e+00
   9.0601414e+01   3.5216418e-04   1.0000000e+00
   9.0801417e+01   3.5294159e-04   1.0000000e+00
   9.1001421e+01   3.5371899e-04   1.0000000e+00
   9.1201424e+01   3.5449640e-04   1.0000000e+00
   9.1401427e+01   3.5527380e-04   1.0000000e+00
   9.1601430e+01   3.5605120e-04   1.0000000e+00
   9.1801433e+01   3.5682861e-04   1.0000000e+00
   9.2001436e+01   3.5760601e-04   1.0000000e+00
   9.2201439e+01   3.5838342e-04   1.0000000e+00
   9.2401442e+01   3.5916082e-04   1.0000000e+00
   9.2601446e+01   3.5993823e-04   1.0000000e+00
   9.2801449e+01   3.6071563e-04   1.0000000e+00
   9.3001452e+01   3.6149304e-04   1.0000000e+00
   9.3201455e+01   3.6227044e-04   1.0000000e+00
   9.3401458e+01   3.6304784e-04   1.0000000e+00
   9.3601461e+01   3.6382525e-04   1.0000000e+00
   9.3801464e+01   3.6460265e-04   1.0000000e+00
   9.4001467e+01   3.6538006e-04   1.0000000e+00
   9.4201471e+01   3.6615746e-04   1.0000000e+00
   9.4401474e+01   3.6693487e-04   1.0000000e+00
   9.4601477e+01   3.6771227e-04   1.0000000e+00
   9.4801480e+01   3.6848967e-04   1.0000000e+00
   9.5001483e+01   3.6926708e-04   1.0000000e+00
   9.5201486e+01   3.7004448e-04   1.0000000e+00
   9.5401489e+01   3.7082189e-04   1.0000000e+00
   9.5601492e+01   3.7159929e-04   1.0000000e+00
   9.5801496e+01   3.7237670e-04   1.0000000e+00
   9.6001499e+01   3.7315410e-04   1.0000000e+00
   9.6201502e+01   3.7393151e-04   1.0000000e+00
   9.6401505e+01   3.7470891e-04   1.0000000e+00
   9.6601508e+01   3.7548631e-04   1.0000000e+00
   9.6801511e+01   3.7626372e-04   1.0000000e+00
   9.7001514e+01   3.7704112e-04   1.0000000e+00
   9.7201517e+01   3.7781853e-04   1.0000000e+00
   9.7401520e+01   3.7859593e-04   1.0000000e+00
   9.7601524e+01   3.7937334e-04   1.0000000e+00
   9.7801527e+01   3.8015074e-04   1.0000000e+00
   9.8001530e+01   3.8092814e-04   1.0000000e+00
   9.8201533e+01   3.8170555e-04   1.0000000e+00
   9.8401536e+01   3.8248295e-04   1.0000000e+00
   9.8601539e+01   3.8326036e-04   1.0000000e+00
   9.8801542e+01   3.8403776e-04   1.0000000e+00
   9.9001545e+01   3.8481517e-04   1.0000000e+00
   9.9201549e+01   3.8559257e-04   1.0000000e+00
   9.9401552e+01   3.8636998e-04   1.0000000e+00
   9.9601555e+01   3.8714738e-04   1.0000000e+00
   9.9801558e+01   3.8792478e-04   1.0000000e+00
   1.0000000e+02   3.8867680e-04   9.9999942e-01


==> numerical_results/Oscillator/EntropyConservative/Results_FSMDRK_HB-I2DRK3-2s_relaxation=0_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,0.458391848127141,3.769052,5000,5000,5
1,0.697792031651076,3.328223,5032,5032,10
0.5,0.190653804042284,0.074219,100,100,20
0.25,0.0221439163998508,0.092163,160,160,40


==> numerical_results/Oscillator/EntropyConservative/Results_FSMDRK_HB-I2DRK3-2s_relaxation=1_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.13234362249548,3.409265,5004,5004,6
1,0.152004139022508,0.03329,50,50,10
0.5,0.00900901417555446,0.057053,100,100,20
0.25,0.000756835745437224,0.094472,160,160,40
0.125,7.39156308173063e-05,0.138028,240,240,80
0.0625,7.99627363570119e-06,0.246123,480,480,160
0.03125,9.23191958026144e-07,0.477707,960,960,320
0.015625,1.10668123661074e-07,0.928125,1920,1920,640
0.0078125,1.35397869530398e-08,1.47537,2560,2560,1280
0.00390625,1.67406221266405e-09,2.734193,5120,5120,2560
0.001953125,2.08238551354849e-10,5.030541,10240,10240,5120
0.0009765625,2.60070924473145e-11,9.922836,20480,20480,10240


==> numerical_results/Oscillator/EntropyConservative/Results_FSMDRK_HB-I2DRK8-4s_relaxation=0_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,5.86932252281462e-06,0.081369,30,30,5
1,1.67937945143503e-08,0.139363,50,50,10
0.5,5.91482289727265e-11,0.204876,80,80,20
0.25,2.2188070327038e-13,0.226071,160,160,40
0.125,5.61843057806044e-15,0.333114,240,240,80
0.0625,2.38925050694187e-14,0.637561,480,480,160
0.03125,8.57103679835215e-15,1.437281,960,960,320
0.015625,4.17221173492518e-12,2.000335,1280,1280,640
0.0078125,8.71281073968381e-14,5.310695,2560,2560,1280
0.00390625,8.62335316160086e-14,10.505496,5120,5120,2560
0.001953125,2.41549424968078e-14,15.740817,10240,10240,5120
0.0009765625,8.754881165531e-14,30.705596,20480,20480,10240


==> numerical_results/Oscillator/EntropyConservative/Results_FSMDRK_HB-I2DRK8-4s_relaxation=1_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,5.86932252333568e-06,0.059234,30,30,5
1,1.67937905772255e-08,0.080098,50,50,10
0.5,5.9157336769309e-11,0.121723,80,80,20
0.25,2.23904268058539e-13,0.206941,160,160,40
0.125,2.8020762297407e-15,0.401769,240,240,80
0.0625,2.18970207780567e-15,0.742275,480,480,160
0.03125,1.11493148816656e-14,1.871516,960,960,320
0.015625,3.4421301693889e-12,1.89619,1280,1280,640
0.0078125,7.8123440744524e-13,4.283269,2560,2560,1280
0.00390625,5.37331886734092e-14,11.023261,5120,5120,2560


==> numerical_results/Oscillator/EntropyConservative/Results_FSMDRK_TDRK3-2s_relaxation=0_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,2.13469163254066,0.052003,5,5,5
1,0.864138412253189,0.018897,10,10,10
0.5,0.463433166757571,0.02536,20,20,20
0.25,0.0614785452005778,0.04731,40,40,40
0.125,0.00793073357832277,0.127386,80,80,80
0.0625,0.00100736516910546,0.173276,160,160,160
0.03125,0.000126883943080888,0.322517,320,320,320
0.015625,1.5918254352292e-05,0.777279,640,640,640
0.0078125,1.99329354429718e-06,1.079998,1280,1280,1280
0.00390625,2.49377757909982e-07,2.132706,2560,2560,2560
0.001953125,3.11856981571448e-08,4.321484,5120,5120,5120
0.0009765625,3.89902210037511e-09,7.413148,10240,10240,10240


==> numerical_results/Oscillator/EntropyConservative/Results_FSMDRK_TDRK3-2s_relaxation=1_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.53777281986957,0.021833,7,7,7
1,0.472460491884418,0.028577,10,10,10
0.5,0.0355998580526311,0.032166,20,20,20
0.25,0.00180078908053002,0.045111,40,40,40
0.125,3.79978801068026e-05,0.081275,80,80,80
0.0625,7.59739854630064e-06,0.196309,160,160,160
0.03125,1.7405744267171e-06,0.515799,320,320,320
0.015625,2.67558707171035e-07,0.772631,640,640,640
0.0078125,3.65854086453899e-08,1.516509,1280,1280,1280
0.00390625,4.76997450326469e-09,2.431726,2560,2560,2560
0.001953125,6.08502712697515e-10,5.147974,5120,5120,5120
0.0009765625,7.66933620575593e-11,10.46952,10240,10240,10240


==> numerical_results/Oscillator/EntropyConservative/Results_FSMDRK_ThDRK5-2s_relaxation=0_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,16.2454537099732,0.025717,5,5,5
1,0.00140854651131185,0.0198,10,10,10
0.5,0.000673933093175885,0.031085,20,20,20
0.25,2.62081447006734e-05,0.061961,40,40,40
0.125,8.5237697768824e-07,0.105913,80,80,80
0.0625,2.6764650533999e-08,0.18147,160,160,160
0.03125,8.35239518902831e-10,0.400491,320,320,320
0.015625,2.60536704140209e-11,0.869325,640,640,640
0.0078125,8.06478667705483e-13,1.449582,1280,1280,1280
0.00390625,1.3138212466834e-14,2.9159,2560,2560,2560
0.001953125,2.1567493204919e-14,5.65139,5120,5120,5120
0.0009765625,1.25679649232451e-13,10.233853,10240,10240,10240


==> numerical_results/Oscillator/EntropyConservative/Results_FSMDRK_ThDRK5-2s_relaxation=1_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,0.361359486349963,0.014423,5,5,5
1,0.00646844057390212,0.015728,10,10,10
0.5,0.000101879914644989,0.035529,21,21,21
0.25,1.59440627520753e-06,0.060632,41,41,41
0.125,2.49231448421651e-08,0.102631,81,81,81
0.0625,3.89467715818491e-10,0.199537,161,161,161
0.03125,6.08134116751876e-12,0.348651,321,321,321
0.015625,8.78329564841919e-14,0.780802,641,641,641
0.0078125,2.36174996506717e-14,1.505336,1281,1281,1281
0.00390625,3.78592562913173e-14,2.541723,2560,2560,2560
0.001953125,1.89727987343371e-14,5.664461,5120,5120,5120
0.0009765625,1.95601006907478e-14,10.904873,10241,10241,10241


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=0_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,2.43414094558448,5.395296,3012,3012,5
1,1.84717997801826,17.162975,10000,10000,10
0.5,1.54325570816975,12.400607,7076,7076,20
0.25,0.319785851719126,0.186395,160,160,40
0.125,0.0510300441258451,0.395585,320,320,80
0.0625,0.00958612682994173,0.595786,480,480,160
0.03125,0.0020103480234402,1.255096,960,960,320
0.015625,0.000454659966868246,2.164557,1920,1920,640
0.0078125,0.000107690332726228,3.684794,2560,2560,1280
0.00390625,2.61766587858698e-05,7.756962,5120,5120,2560
0.001953125,6.45097885438037e-06,20.476634,10240,10240,5120
0.0009765625,1.6010998692586e-06,51.514683,20480,20480,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=1_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.87042883545899,10.619295,3036,3036,5
1,2.39990549041076,5.53987,2079,2079,10
0.5,1.030370763004,0.223354,162,162,20
0.25,0.136097180004471,0.504324,280,280,40
0.125,0.0167282783895698,0.811205,480,480,80
0.0625,0.00206722903921416,1.53395,800,800,160
0.03125,0.000256934691930315,2.533001,1600,1600,320
0.015625,3.2029764190461e-05,4.808118,2560,2560,640
0.0078125,3.99850179076882e-06,6.49132,3840,3840,1280
0.00390625,4.99494678434549e-07,13.301248,7680,7680,2560
0.001953125,6.24171960165021e-08,25.418072,15360,15360,5120
0.0009765625,7.80085414869552e-09,52.127145,30720,30720,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=0_kmax=2_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.44414470640629,6.28213,2051,2051,5
1,2.54847649603968,7.042715,3108,3108,10
0.5,0.478273361217035,0.442068,252,252,20
0.25,0.00749169532992075,0.578986,360,360,40
0.125,0.000249878933475146,1.134816,640,640,80
0.0625,1.06007939303934e-05,1.756793,1120,1120,160
0.03125,5.20512543526496e-07,4.080141,1920,1920,320
0.015625,2.82366883924597e-08,5.922442,3200,3200,640
0.0078125,1.6322369864876e-09,10.203135,5120,5120,1280
0.00390625,9.7936865919471e-11,19.375809,10240,10240,2560
0.001953125,5.92278906009102e-12,38.101995,20480,20480,5120
0.0009765625,1.15540990716421e-13,79.75519,40960,40960,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=0_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.98231314664026,17.07221,8005,8005,9
1,1.91223473938378,17.545712,10000,10000,10
0.5,0.528141256201606,0.123164,95,95,19
0.25,0.109650552381764,0.190063,159,159,40
0.125,0.0263119115180182,0.39672,319,319,80
0.0625,0.006524743068733,0.574928,480,480,160
0.03125,0.00162841259664712,1.25283,960,960,320
0.015625,0.00040694871181697,2.06965,1920,1920,640
0.0078125,0.000101728150269779,3.767827,2560,2560,1280
0.00390625,2.54314926892598e-05,6.537036,5120,5120,2560
0.001953125,6.35783982731932e-06,12.92452,10240,10240,5120
0.0009765625,1.58945789703507e-06,25.652403,20480,20480,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=1_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,2.14597877498579,21.533698,10014,10014,6
1,1.48722433525841,23.389707,11079,11079,11
0.5,0.165810285943633,0.343411,194,194,22
0.25,0.00784667371007726,0.410345,285,285,41
0.125,0.000467851216999654,0.754912,485,485,81
0.0625,2.8924584564696e-05,1.479234,803,803,161
0.03125,1.8029767955907e-06,2.480214,1603,1603,321
0.015625,1.12607362058007e-07,5.308477,2563,2563,641
0.0078125,7.0369561495421e-09,7.524593,3843,3843,1281
0.00390625,4.39762434341162e-10,14.349409,7683,7683,2561
0.001953125,2.74444943176177e-11,32.551726,15362,15362,5121
0.0009765625,1.69397918232373e-12,66.718404,30722,30722,10241


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK4-2s_relaxation=1_kmax=2_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.68961762894584,39.811756,15076,15076,8
1,1.74871002791314,29.414925,13087,13087,9
0.5,0.0716245425633205,0.374702,239,239,20
0.25,0.00202413544676053,0.540717,360,360,40
0.125,0.000104609457605301,1.108223,640,640,80
0.0625,6.24109189270331e-06,1.871323,1120,1120,160
0.03125,3.85594910567945e-07,3.2191,1920,1920,320
0.015625,2.40304374841591e-08,5.757916,3200,3200,640
0.0078125,1.50083622013901e-09,12.338743,5120,5120,1280
0.00390625,9.38100080502847e-11,21.86949,10240,10240,2560
0.001953125,5.8327518231809e-12,47.630052,20480,20480,5120
0.0009765625,3.72249353226964e-13,94.303455,40963,40963,10241


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=0_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,2.43414094558448,7.825449,4033,4033,5
1,1.84717997801826,19.463345,10054,10054,10
0.5,1.54325570816975,13.042919,7170,7170,20
0.25,0.319785851719126,0.412201,320,320,40
0.125,0.0510300441258451,0.78857,560,560,80
0.0625,0.00958612682994173,1.283229,960,960,160
0.03125,0.0020103480234402,2.623916,1920,1920,320
0.015625,0.000454659966868246,4.281857,3200,3200,640
0.0078125,0.000107690332726228,7.679738,5120,5120,1280
0.00390625,2.61766587858698e-05,14.988037,10240,10240,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=10_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.38271737609408,48.095465,24433,24433,5
1,0.211153778888318,116.810773,60810,60810,10
0.5,0.0174396800351005,1.74068,1220,1220,20
0.25,1.99917492018062e-07,2.466375,1600,1600,40
0.125,7.81793250866378e-11,3.670737,2560,2560,80
0.0625,9.5597570097224e-13,6.958502,4640,4640,160
0.03125,2.59184174787402e-15,14.484375,8960,8960,320
0.015625,2.31022446136429e-15,25.395096,16000,16000,640
0.0078125,5.11220031018179e-14,50.015173,30720,30720,1280
0.00390625,2.20199519930165e-14,96.97471,61440,61440,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=1_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.533524382597,11.606505,6067,6067,5
1,1.19087256058124,2.075519,1133,1133,10
0.5,1.2988918595964,0.392311,303,303,20
0.25,0.189464930994859,0.706205,520,520,40
0.125,0.0234214692216404,1.150531,880,880,80
0.0625,0.00289344065043784,2.239665,1600,1600,160
0.03125,0.000359603657525471,4.62228,3200,3200,320
0.015625,4.4832631594936e-05,7.532192,4480,4480,640
0.0078125,5.59725198491517e-06,13.269047,7680,7680,1280
0.00390625,6.99249200286292e-07,24.839855,15360,15360,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=2_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.47757307969669,19.230964,10168,10168,5
1,1.16485968536478,40.464666,16253,16253,10
0.5,1.40095264431125,2.50436,1480,1480,20
0.25,0.0178093972858966,1.033849,680,680,40
0.125,0.000597273695328424,1.636358,1200,1200,80
0.0625,2.45296918427632e-05,3.598364,2080,2080,160
0.03125,1.15885631226116e-06,7.830868,3840,3840,320
0.015625,6.09877728363169e-08,12.031367,5760,5760,640
0.0078125,3.45721607396469e-09,22.266125,10240,10240,1280
0.00390625,2.0499293176029e-10,43.856558,20480,20480,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=3_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.73523166107167,15.175961,6129,6129,5
1,0.57212012750622,47.908697,19375,19375,10
0.5,0.462241368714487,1.043685,529,529,20
0.25,0.00776561413250857,1.569187,840,840,40
0.125,0.000201417163048297,3.360929,1440,1440,80
0.0625,5.98148124625033e-06,5.092508,2400,2400,160
0.03125,1.83977272675023e-07,9.369397,4480,4480,320
0.015625,5.71707071352923e-09,16.168285,7040,7040,640
0.0078125,1.78247798421327e-10,27.147066,12800,12800,1280
0.00390625,5.77199031952129e-12,47.76147,25600,25600,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=4_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.36157373881718,36.984599,19171,19171,5
1,0.379939399511343,58.798435,31411,31411,10
0.5,0.383327500990958,0.952976,671,671,20
0.25,0.000984537438429535,1.432556,1000,1000,40
0.125,7.13179696300069e-06,2.52831,1600,1600,80
0.0625,6.65628992341046e-08,4.275256,2720,2720,160
0.03125,7.25089936910001e-10,7.270289,5120,5120,320
0.015625,8.94421409083371e-12,13.474048,8320,8320,640
0.0078125,9.52577177958619e-14,25.020301,15360,15360,1280
0.00390625,5.33831435952483e-15,49.265417,30720,30720,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=5_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.46024738345394,29.134326,15256,15256,5
1,1.51996313922464,55.926791,29522,29522,10
0.5,0.169917150641651,0.992225,740,740,20
0.25,0.000343502045649524,1.659733,1120,1120,40
0.125,1.90081748615304e-06,2.72077,1760,1760,80
0.0625,1.35428904154877e-08,4.761732,3040,3040,160
0.03125,1.02946170410585e-10,8.318529,5760,5760,320
0.015625,6.33697417654416e-13,15.242929,9600,9600,640
0.0078125,4.5186213493073e-14,29.195478,17920,17920,1280
0.00390625,2.11563768649411e-14,60.577891,35840,35840,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=0_kmax=6_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.70363262098743,52.801835,27230,27230,5
1,2.03509475421514,17.231511,9514,9514,10
0.5,0.122767606334319,1.38829,844,844,20
0.25,5.5721619248381e-05,1.759861,1240,1240,40
0.125,8.86185473182196e-08,2.942515,1920,1920,80
0.0625,1.93226177915957e-10,4.868737,3360,3360,160
0.03125,5.23645219486892e-13,9.470686,6400,6400,320
0.015625,6.81680553471897e-15,17.359151,10880,10880,640
0.0078125,5.11220031018179e-14,35.386764,20480,20480,1280
0.00390625,2.20199519930165e-14,72.275715,40960,40960,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=0_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.98231314664026,30.92149,16009,16009,9
1,1.91223473938378,17.798995,10050,10050,10
0.5,0.528141256201606,0.244095,171,171,19
0.25,0.109650552381764,0.453531,318,318,40
0.125,0.0263119115180182,0.733376,559,559,80
0.0625,0.006524743068733,1.333411,960,960,160
0.03125,0.00162841259664712,2.62719,1920,1920,320
0.015625,0.00040694871181697,4.486393,3200,3200,640
0.0078125,0.000101728150269779,7.714855,5120,5120,1280
0.00390625,2.54314926892598e-05,14.646103,10240,10240,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=10_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.9885765313529,72.280009,34435,34435,5
1,1.27472876074215,41.089101,22600,22600,6
0.5,0.00232648860856848,1.700305,1219,1219,20
0.25,2.83521681889823e-08,2.349763,1600,1600,40
0.125,6.55627452538365e-11,4.177016,2560,2560,80
0.0625,9.88349800728894e-13,8.143425,4640,4640,160
0.03125,2.54037369343372e-14,17.715527,8960,8960,320
0.015625,1.09958609241049e-13,30.428888,16000,16000,640
0.0078125,8.99138091493059e-14,57.211004,30720,30720,1280
0.00390625,9.9778109537724e-15,106.74221,61440,61440,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=1_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.8982453963027,52.197742,28107,28107,11
1,1.99386228544603,37.162678,21381,21381,22
0.5,0.211634084175107,0.444072,351,351,22
0.25,0.0101472260664922,0.782037,531,531,41
0.125,0.000605142009207974,1.233343,890,890,81
0.0625,3.74271347509933e-05,3.180142,1606,1606,161
0.03125,2.33319239000303e-06,4.31064,3206,3206,321
0.015625,1.45727223897096e-07,7.279434,4486,4486,641
0.0078125,9.10667005565283e-09,12.40526,7686,7686,1281
0.00390625,5.69149495980648e-10,27.202191,15365,15365,2561


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=2_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.68045194682123,63.893521,20091,20091,6
1,1.84075619955298,51.937913,22207,22207,10
0.5,0.141458200199847,0.664629,434,434,20
0.25,0.0041324242695325,1.297829,680,680,40
0.125,0.000215927658231164,1.856731,1200,1200,80
0.0625,1.29059436147259e-05,3.843762,2080,2080,160
0.03125,7.97683040599789e-07,6.392028,3840,3840,320
0.015625,4.97166420536615e-08,8.900437,5760,5760,640
0.0078125,3.10512572348857e-09,23.052967,10240,10240,1280
0.00390625,1.94018681556853e-10,43.419298,20480,20480,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=3_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.76292934342083,43.551831,17135,17135,5
1,1.35692038304499,61.938327,27343,27343,11
0.5,0.0714919289964096,0.818122,560,560,21
0.25,0.000524070216142124,1.249104,850,850,41
0.125,6.89889817157e-06,2.263124,1450,1450,81
0.0625,1.03402113279085e-07,4.055948,2408,2408,161
0.03125,1.59906424147407e-09,8.181183,4488,4488,321
0.015625,2.48936329439442e-11,13.367945,7048,7048,641
0.0078125,4.06487931708775e-13,21.761339,12808,12808,1281
0.00390625,3.30266625446687e-14,49.144298,25608,25608,2561


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=4_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.44907488568267,28.08435,13168,13168,4
1,0.876745771851118,59.378812,24353,24353,9
0.5,0.0435437580642163,1.255415,638,638,20
0.25,0.000174823324537051,1.586025,1000,1000,40
0.125,1.94070866046195e-06,2.307975,1600,1600,80
0.0625,2.78489673535275e-08,4.88437,2720,2720,160
0.03125,4.26003916841079e-10,8.922686,5120,5120,320
0.015625,6.62817343200218e-12,17.216554,8320,8320,640
0.0078125,6.27580833530997e-13,34.363683,15360,15360,1280
0.00390625,2.61431002888429e-14,68.495747,30720,30720,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=5_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.89828262492136,55.458932,22241,22241,6
1,0.0712180843811487,67.517393,28327,28327,7
0.5,0.0253277820884149,1.375544,759,759,21
0.25,2.78213523970876e-05,1.940487,1134,1134,41
0.125,8.19936946013814e-08,3.540209,1772,1772,81
0.0625,2.98494300075005e-10,5.475393,3052,3052,161
0.03125,1.1459534959937e-12,9.545951,5772,5772,321
0.015625,2.77555756156289e-15,19.019325,9612,9612,641
0.0078125,1.64672723736883e-13,38.661559,17920,17920,1280
0.00390625,2.77720575338679e-13,79.029189,35840,35840,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=6_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.73946900158749,203.520473,82756,82756,15
1,1.62630914953008,82.837975,33482,33482,8
0.5,0.0152294859119404,1.452642,839,839,20
0.25,8.28551134132183e-06,2.001285,1240,1240,40
0.125,1.93033573321685e-08,3.66534,1920,1920,80
0.0625,6.67581509226856e-11,6.413188,3360,3360,160
0.03125,2.60064216041976e-13,12.034832,6400,6400,320
0.015625,1.8273235602206e-13,21.141761,10880,10880,640
0.0078125,8.99138091493059e-14,38.264471,20480,20480,1280
0.00390625,9.9778109537724e-15,76.683791,40960,40960,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=0_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,2.43414094558448,7.800277,4057,4057,5
1,1.84717997801826,17.625225,10105,10105,10
0.5,1.54325570816975,13.13177,7268,7268,20
0.25,0.319785851719126,0.617028,440,440,40
0.125,0.0510300441258451,1.148645,800,800,80
0.0625,0.00958612682994173,2.026062,1440,1440,160
0.03125,0.0020103480234402,4.035814,2880,2880,320
0.015625,0.000454659966868246,6.920515,5120,5120,640
0.0078125,0.000107690332726228,11.371157,7680,7680,1280
0.00390625,2.61766587858698e-05,21.331071,15360,15360,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=10_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,0.711710063034076,65.774994,40625,40625,5
1,1.13692995401158,174.389636,92409,92409,10
0.5,0.0214195809682685,2.03779,1820,1820,20
0.25,2.09482935734076e-07,3.281827,2400,2400,40
0.125,1.56680397721927e-11,7.2514,3920,3920,80
0.0625,6.382575513355e-15,7.077567,7040,7040,160
0.03125,1.84370576405345e-14,23.250306,13120,13120,320
0.015625,2.14109036134994e-14,28.187619,24320,24320,640
0.0078125,1.55894447805652e-14,74.348487,46080,46080,1280
0.00390625,9.33181913484253e-15,152.614256,92160,92160,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=1_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,2.28977695122317,7.687208,4105,4105,5
1,1.842007567199,11.729071,6202,6202,10
0.5,1.34898193799095,0.5649,433,433,20
0.25,0.200473832912191,1.050514,720,720,40
0.125,0.0248020442490281,1.865906,1280,1280,80
0.0625,0.00306335543086977,3.293737,2400,2400,160
0.03125,0.000380695952003468,6.424136,4480,4480,320
0.015625,4.7462069227932e-05,10.793633,7040,7040,640
0.0078125,5.92557552438241e-06,19.062479,11520,11520,1280
0.00390625,7.4027042744773e-07,37.014347,23040,23040,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=2_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.15496906853913,27.085882,14172,14172,5
1,2.98707444282638,31.669006,16255,16255,10
0.5,1.65352401102078,11.980866,6680,6680,20
0.25,0.0203851369073467,1.437768,960,960,40
0.125,0.000682305660661606,2.53518,1760,1760,80
0.0625,2.78719425791465e-05,4.208606,3200,3200,160
0.03125,1.30886750640653e-06,8.001741,5440,5440,320
0.015625,6.85510692140663e-08,14.170699,8960,8960,640
0.0078125,3.87375302647223e-09,25.961777,15360,15360,1280
0.00390625,2.29198077614479e-10,51.449476,30720,30720,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=3_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,0.438893597351511,31.079128,16273,16273,5
1,2.38969709367324,26.723495,13406,13406,10
0.5,0.52837474212891,1.075267,769,769,20
0.25,0.00912302626644937,1.788712,1200,1200,40
0.125,0.000235767062426579,3.075992,2160,2160,80
0.0625,6.99279441932799e-06,7.085014,3680,3680,160
0.03125,2.15002614391308e-07,14.38521,6400,6400,320
0.015625,6.68043415766446e-09,19.006707,10880,10880,640
0.0078125,2.08208933941706e-10,22.945435,19200,19200,1280
0.00390625,6.77656383790926e-12,42.971053,38400,38400,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=4_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.58853791280673,17.26351,10319,10319,5
1,0.873621744380908,80.568671,47561,47561,10
0.5,0.517413398443257,1.066592,996,996,20
0.25,0.00122254076985677,2.044396,1440,1440,40
0.125,8.83820768383151e-06,3.977264,2480,2480,80
0.0625,8.2132456494984e-08,5.058632,4160,4160,160
0.03125,8.89954998251548e-10,12.403464,7360,7360,320
0.015625,1.09716803190344e-11,15.46785,12800,12800,640
0.0078125,1.33114305410717e-13,38.790989,23040,23040,1280
0.00390625,8.70304388434651e-15,65.944468,46080,46080,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=5_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,4.070635580679,38.991979,23322,23322,5
1,1.50134874713378,105.400024,65633,65633,10
0.5,0.210866345529083,1.48545,1103,1103,20
0.25,0.000430410542221756,2.223704,1680,1680,40
0.125,2.36564465242278e-06,3.284311,2720,2720,80
0.0625,1.68229752103261e-08,4.996534,4640,4640,160
0.03125,1.2780846880547e-10,10.65405,8320,8320,320
0.015625,1.05795976761823e-12,23.287161,14720,14720,640
0.0078125,1.04738230666885e-15,41.550054,26880,26880,1280
0.00390625,1.4507008594848e-14,69.336691,53760,53760,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=0_kmax=6_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,0.629746986051984,62.338583,35408,35408,5
1,1.92359028573031,89.292711,40664,40664,10
0.5,0.166175710637545,1.389552,1285,1285,20
0.25,7.08881381964709e-05,1.927917,1880,1880,40
0.125,1.11904496600655e-07,3.68842,2960,2960,80
0.0625,2.42301823754059e-10,6.834989,5120,5120,160
0.03125,6.08308621330562e-13,13.518959,9280,9280,320
0.015625,2.76766375291733e-14,24.914949,16640,16640,640
0.0078125,1.88218005568664e-14,46.24793,30720,30720,1280
0.00390625,9.33181913484253e-15,86.667458,61440,61440,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=0_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.98231314664026,35.421304,16053,16053,9
1,1.91223473938378,19.429674,10100,10100,10
0.5,0.528141256201606,0.367302,265,265,19
0.25,0.109650552381764,0.668786,438,438,40
0.125,0.0263119115180182,1.008597,799,799,80
0.0625,0.006524743068733,2.004942,1440,1440,160
0.03125,0.00162841259664712,4.589948,2879,2879,320
0.015625,0.00040694871181697,9.049858,5120,5120,640
0.0078125,0.000101728150269779,15.561431,7680,7680,1280
0.00390625,2.54314926892598e-05,30.227903,15360,15360,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=10_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.9845184627047,33.063714,24402,24402,3
1,1.2979683469877,57.876708,44991,44991,7
0.5,0.00286320735851302,1.819474,1819,1819,20
0.25,2.66995734579056e-08,3.225487,2400,2400,40
0.125,2.6081721135275e-12,4.988978,3920,3920,80
0.0625,2.83704889340722e-15,7.844547,7040,7040,160
0.03125,8.08086793729473e-14,14.626224,13120,13120,320
0.015625,3.27844930319752e-15,26.759292,24320,24320,640
0.0078125,4.94641425817687e-15,52.297311,46080,46080,1280
0.00390625,2.46572010748212e-14,99.815821,92160,92160,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=1_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,2.12783487544893,38.926607,18122,18122,7
1,1.73136600524697,24.635962,20582,20582,21
0.5,0.224842155557794,0.659413,526,526,22
0.25,0.0106223802999177,0.844467,736,736,41
0.125,0.000633288765325041,1.484911,1294,1294,81
0.0625,3.91724276686493e-05,2.454421,2409,2409,161
0.03125,2.44206403379278e-06,4.406468,4489,4489,321
0.015625,1.52528456830474e-07,8.064146,7049,7049,641
0.0078125,9.53169016225927e-09,17.132521,11529,11529,1281
0.00390625,5.95720681898721e-10,30.102201,23048,23048,2561


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=2_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.34277853944531,24.234049,14248,14248,6
1,1.99682594937779,66.102876,31307,31307,10
0.5,0.158674877998035,0.894825,632,632,20
0.25,0.00461502269245319,1.223362,960,960,40
0.125,0.000241083329170488,2.389371,1760,1760,80
0.0625,1.44055684881958e-05,4.409256,3200,3200,160
0.03125,8.9029706295282e-07,8.015025,5440,5440,320
0.015625,5.54877018173736e-08,12.756689,8960,8960,640
0.0078125,3.46553057804559e-09,19.407419,15360,15360,1280
0.00390625,2.16565361597099e-10,38.167008,30720,30720,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=3_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,0.598899948923958,27.797908,20308,20308,6
1,1.39716790850872,50.198906,41532,41532,11
0.5,0.0835697373101286,0.861874,831,831,21
0.25,0.000617452669202788,1.510373,1215,1215,41
0.125,8.14105117436854e-06,2.245609,2175,2175,81
0.0625,1.22074052423069e-07,3.714774,3693,3693,161
0.03125,1.8880364297107e-09,6.56559,6412,6412,321
0.015625,2.94105422077051e-11,12.085231,10892,10892,641
0.0078125,4.45374874454076e-13,39.240331,19212,19212,1281
0.00390625,2.82673334660173e-14,79.976462,38412,38412,2561


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=4_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.34201780888466,127.890856,56779,56779,13
1,1.10111680744866,68.397877,38517,38517,9
0.5,0.0535001447164691,1.192442,954,954,20
0.25,0.000213016030184709,1.902385,1440,1440,40
0.125,2.35524897028646e-06,3.358762,2480,2480,80
0.0625,3.37530200917817e-08,6.053178,4160,4160,160
0.03125,5.16108881757103e-10,10.964457,7360,7360,320
0.015625,8.02022452153357e-12,23.51828,12800,12800,640
0.0078125,1.50810833839653e-13,43.029814,23040,23040,1280
0.00390625,4.56691830197836e-14,77.603544,46095,46095,2561


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=5_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.94027032271247,76.67198,38698,38698,9
1,1.99314410419066,54.704371,31584,31584,8
0.5,0.0320827127394892,1.577978,1150,1150,21
0.25,3.49974352555322e-05,2.799819,1701,1701,41
0.125,1.03009465865991e-07,4.374365,2738,2738,81
0.0625,3.75785204916457e-10,7.871834,4658,4658,161
0.03125,1.439128902834e-12,14.167663,8338,8338,321
0.015625,1.55431223447522e-14,24.766444,14738,14738,641
0.0078125,6.71019383891539e-15,52.850215,26880,26880,1280
0.00390625,1.69235283673885e-14,72.16702,53760,53760,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I2DRK8-4s_relaxation=1_kmax=6_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
2,1.21553111697223,44.145249,30507,30507,6
1,0.165962147044551,47.389139,33599,33599,7
0.5,0.0196927936852549,1.245254,1276,1276,20
0.25,1.04868215912269e-05,1.992818,1880,1880,40
0.125,2.4184865161861e-08,3.078956,2960,2960,80
0.0625,8.25295623744438e-11,5.684601,5120,5120,160
0.03125,3.06099521462825e-13,10.759584,9280,9280,320
0.015625,1.40121405837411e-14,20.301423,16640,16640,640
0.0078125,4.94641425817687e-15,39.450397,30720,30720,1280
0.00390625,2.46572010748212e-14,80.873674,61440,61440,2560


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=0_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.424659963134968,0.224223,100,100,20
0.25,0.0631985815567484,0.335209,160,160,40
0.125,0.00813694269322241,0.696112,320,320,80
0.0625,0.00102195760333576,1.164366,480,480,160
0.03125,0.000127823534401158,2.121331,960,960,320
0.015625,1.59774159054982e-05,4.511107,1920,1920,640
0.0078125,1.9969953791201e-06,7.654219,2560,2560,1280
0.00390625,2.49609338426536e-07,14.158562,5120,5120,2560
0.001953125,3.12001277230009e-08,27.502129,10240,10240,5120
0.0009765625,3.89989771040626e-09,53.549772,20480,20480,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=10_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,2.12324482755209e-06,1.331449,500,500,20
0.25,2.42280465182003e-08,2.266983,720,720,40
0.125,3.78200351089048e-10,3.419336,1280,1280,80
0.0625,5.9026115750615e-12,6.605787,2240,2240,160
0.03125,8.20959443414869e-14,13.550177,4160,4160,320
0.015625,2.31704369792517e-14,26.212647,8320,8320,640
0.0078125,6.29175250305019e-14,51.889999,15360,15360,1280
0.00390625,5.4128353991207e-15,102.574358,30720,30720,2560
0.001953125,1.06474092599481e-13,208.890384,61440,61440,5120
0.0009765625,4.80131347261741e-14,399.30033,122880,122880,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=1_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.0100646565728282,0.327362,160,160,20
0.25,0.000305724589335503,0.539134,240,240,40
0.125,3.71421304235662e-05,1.229526,480,480,80
0.0625,2.77092678714129e-06,1.971969,800,800,160
0.03125,1.86138997486619e-07,2.999999,1280,1280,320
0.015625,1.20279592324981e-08,6.474723,2560,2560,640
0.0078125,7.63862736261268e-10,11.417201,3840,3840,1280
0.00390625,4.81728069425064e-11,21.67427,7680,7680,2560
0.001953125,2.96233954267331e-12,43.677734,15360,15360,5120
0.0009765625,2.62426288747515e-14,88.140234,30720,30720,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=2_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.0296639886809325,0.667149,220,220,20
0.25,0.00100984157065936,0.795941,320,320,40
0.125,3.19811801995966e-05,1.679171,640,640,80
0.0625,1.00051819269442e-06,2.659965,960,960,160
0.03125,3.12448261374572e-08,4.45883,1600,1600,320
0.015625,9.75795097515298e-10,9.343868,3200,3200,640
0.0078125,3.05460937234746e-11,16.384863,5120,5120,1280
0.00390625,1.61365155358783e-12,34.786177,10240,10240,2560
0.001953125,9.2459384155749e-14,62.178945,20480,20480,5120
0.0009765625,2.16388135315975e-14,122.525761,40960,40960,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=3_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.000495538885690163,0.637821,260,260,20
0.25,1.63458272774384e-05,1.031254,400,400,40
0.125,2.42247231081071e-07,1.838381,720,720,80
0.0625,3.47422254231925e-09,2.714954,1120,1120,160
0.03125,5.13715037152197e-11,5.274009,1920,1920,320
0.015625,7.83971306818371e-13,10.813353,3840,3840,640
0.0078125,4.93634921614423e-14,20.244964,6400,6400,1280
0.00390625,1.05943435696119e-14,40.344257,12800,12800,2560
0.001953125,1.02433221879597e-13,76.557775,25600,25600,5120
0.0009765625,2.94114822200687e-14,158.954453,51200,51200,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=4_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.00193485032996835,0.742969,300,300,20
0.25,1.60333131412901e-05,1.290564,480,480,40
0.125,1.26090970789401e-07,2.12062,800,800,80
0.0625,9.85731472179463e-10,3.584026,1280,1280,160
0.03125,7.73994902606066e-12,6.155011,2240,2240,320
0.015625,4.64260437065421e-14,13.194271,4480,4480,640
0.0078125,6.33175677032024e-14,25.243748,7680,7680,1280
0.00390625,5.4128353991207e-15,50.387481,15360,15360,2560
0.001953125,1.06474092599481e-13,98.218146,30720,30720,5120
0.0009765625,4.80131347261741e-14,196.259082,61440,61440,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=5_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.000103504750230114,0.803464,340,340,20
0.25,4.17281523452273e-07,1.315778,520,520,40
0.125,9.54762236112027e-10,2.260044,880,880,80
0.0625,1.75572984462263e-12,3.539058,1440,1440,160
0.03125,8.52524060365893e-14,7.684916,2560,2560,320
0.015625,4.02576421555167e-14,15.96452,5120,5120,640
0.0078125,6.2067822231801e-14,33.077021,8960,8960,1280
0.00390625,1.11316122766614e-14,59.454243,17920,17920,2560
0.001953125,1.02433221879597e-13,121.769775,35840,35840,5120
0.0009765625,2.94114822200687e-14,241.292085,71680,71680,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=0_kmax=6_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.000129181538232871,1.106454,380,380,20
0.25,2.79877210466534e-07,1.481382,560,560,40
0.125,8.72508865500506e-10,2.399121,960,960,80
0.0625,6.86207239551429e-12,4.500348,1600,1600,160
0.03125,9.64583845325497e-14,7.490419,2880,2880,320
0.015625,2.31704369792517e-14,18.299603,5760,5760,640
0.0078125,6.29175250305019e-14,37.580982,10240,10240,1280
0.00390625,5.4128353991207e-15,77.387326,20480,20480,2560
0.001953125,1.06474092599481e-13,136.189852,40960,40960,5120
0.0009765625,4.80131347261741e-14,237.922547,81920,81920,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=0_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.0187072761943582,0.270018,104,104,21
0.25,0.00135148418155837,0.461938,163,163,41
0.125,8.72493610217016e-05,0.981073,323,323,81
0.0625,5.49591068582423e-06,1.404113,482,482,161
0.03125,3.44161132573195e-07,2.81379,962,962,321
0.015625,2.15206954496461e-08,5.550779,1922,1922,641
0.0078125,1.34308247384904e-09,10.114607,2562,2562,1281
0.00390625,8.41924022502491e-11,19.125667,5121,5121,2561
0.001953125,5.29924385583044e-12,37.955336,10241,10241,5121
0.0009765625,3.22807725734999e-13,74.22528,20481,20481,10241


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=10_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,1.59707361591765e-06,1.543956,511,511,21
0.25,2.41656939990613e-08,2.11879,731,731,41
0.125,3.80414806059443e-10,3.712845,1280,1280,80
0.0625,7.00848337493558e-12,6.438118,2240,2240,160
0.03125,6.26955603178278e-13,13.642342,4160,4160,320
0.015625,2.67572156093121e-13,26.405493,8320,8320,640
0.0078125,1.72048500695567e-13,49.816024,15360,15360,1280
0.00390625,1.42785601483259e-13,98.094689,30720,30720,2560
0.001953125,9.03072769800208e-14,198.780071,61451,61451,5121
0.0009765625,1.23232255205716e-13,393.182658,122891,122891,10241


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=1_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.0105910870915164,0.440681,163,163,21
0.25,0.000781222440134882,0.701419,243,243,41
0.125,5.03828635260897e-05,1.440182,482,482,81
0.0625,3.1715394380374e-06,2.381616,802,802,161
0.03125,1.98566854722102e-07,3.996029,1282,1282,321
0.015625,1.24155687436072e-08,7.814146,2562,2562,641
0.0078125,7.75901149982893e-10,14.509649,3842,3842,1281
0.00390625,4.84246750511245e-11,27.099972,7682,7682,2561
0.001953125,3.01445590556348e-12,55.540702,15362,15362,5121
0.0009765625,1.26121531059066e-14,110.429381,30720,30720,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=2_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.00163140731094424,0.591135,225,225,21
0.25,3.03836737488112e-05,0.854906,324,324,41
0.125,4.96351009096374e-07,1.795201,644,644,81
0.0625,7.84267968908963e-09,2.877587,963,963,161
0.03125,1.23377977676819e-10,5.097343,1603,1603,321
0.015625,2.18217163984486e-12,10.265745,3203,3203,641
0.0078125,1.23820979452138e-13,19.312936,5123,5123,1281
0.00390625,1.12516927123623e-13,38.4498,10243,10243,2561
0.001953125,5.29874220475612e-14,73.852484,20480,20480,5120
0.0009765625,2.74784123597589e-14,150.057622,40960,40960,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=3_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.000737655769916543,0.699771,265,265,21
0.25,1.25631258614795e-05,1.471215,400,400,40
0.125,1.98025592001293e-07,1.944874,720,720,80
0.0625,3.09653659400397e-09,4.216194,1120,1120,160
0.03125,4.7849430379229e-11,6.998918,1920,1920,320
0.015625,4.69950180507747e-13,13.449938,3840,3840,640
0.0078125,1.01440367540421e-13,27.061802,6400,6400,1280
0.00390625,7.18315154909572e-14,49.471528,12800,12800,2560
0.001953125,3.38268394765861e-14,104.383207,25604,25604,5121
0.0009765625,5.76594945104362e-14,213.466026,51200,51200,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=4_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,0.000133933219093782,1.142977,306,306,21
0.25,6.45363391096336e-07,1.585444,485,485,41
0.125,2.92660229913279e-09,2.340184,805,805,81
0.0625,1.70815788096327e-11,4.902414,1285,1285,161
0.03125,6.9008099060062e-13,8.01482,2245,2245,321
0.015625,3.04555950304119e-13,15.327913,4480,4480,640
0.0078125,1.81195200328283e-13,29.574944,7680,7680,1280
0.00390625,1.42785601483259e-13,65.113246,15360,15360,2560
0.001953125,9.03072769800208e-14,127.683611,30725,30725,5121
0.0009765625,1.23232255205716e-13,241.60622,61445,61445,10241


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=5_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,5.07822382698279e-05,0.826737,340,340,20
0.25,1.80190624935856e-07,1.647093,520,520,40
0.125,4.02746222526099e-10,2.681282,880,880,80
0.0625,3.9842031733063e-12,4.958578,1440,1440,160
0.03125,6.3073591385968e-13,9.431652,2560,2560,320
0.015625,3.03655333519077e-13,18.695536,5120,5120,640
0.0078125,1.0202224724185e-13,32.123312,8960,8960,1280
0.00390625,8.32014201227598e-14,68.023701,17920,17920,2560
0.001953125,3.38268394765861e-14,135.818483,35846,35846,5121
0.0009765625,5.76594945104362e-14,266.46366,71680,71680,10240


==> numerical_results/Oscillator/EntropyConservative/Results_HBPC_serial_HB-I3DRK6-2s_relaxation=1_kmax=6_Predictor=Taylor_oscillator_Tend=10_nonlin=1_damped_newton_backslash_norm=l2.csv <==
delta_t,error,wallclocktime,iterations,iterations_total,Number of timesteps
0.5,1.19831685519225e-05,1.050963,388,388,21
0.25,3.62549233694124e-08,1.594546,567,567,41
0.125,3.92764950140699e-10,3.006826,967,967,81
0.0625,7.05381614104026e-12,5.012314,1600,1600,160
0.03125,6.41970592835982e-13,9.704202,2880,2880,320
0.015625,2.67572156093121e-13,17.751749,5760,5760,640
0.0078125,1.72048500695567e-13,34.465832,10240,10240,1280
0.00390625,1.42785601483259e-13,77.060761,20480,20480,2560
0.001953125,9.03072769800208e-14,139.905596,40967,40967,5121
0.0009765625,1.23232255205716e-13,288.256886,81927,81927,10241


==> numerical_results/Oscillator/EntropyConservative/Solution_HBPC_serial_HB-I2DRK6-3s_relaxation=1_kmax=4_Predictor=Taylor_oscillator_Tend=100_nonlin=1_damped_newton_backslash_Nt=200.csv <==
   1.0000000e+00   8.7389341e-01   5.2737937e-01   4.7853305e-02  -4.4374200e-01  -8.2341971e-01  -9.9542012e-01  -9.1636245e-01  -6.0618608e-01  -1.4312159e-01   3.5604005e-01   7.6540370e-01   9.8172244e-01   9.5043783e-01   6.7944027e-01   2.3707892e-01  -2.6507687e-01  -7.0037678e-01  -9.5903242e-01  -9.7580744e-01  -7.4647096e-01  -3.2886466e-01   1.7168565e-01   6.2893457e-01   9.2755790e-01   9.9223889e-01   8.0666416e-01   4.1763808e-01  -7.6721829e-02  -5.5173148e-01  -8.8758718e-01  -9.9958168e-01  -8.5946850e-01  -5.0258604e-01  -1.8944745e-02   4.6947466e-01   8.3948637e-01   9.9776854e-01   9.0440033e-01   5.8293043e-01   1.1443779e-01  -3.8291757e-01  -7.8369607e-01  -9.8681609e-01  -9.4104808e-01  -6.5793533e-01  -2.0888261e-01   2.9285305e-01   7.2072732e-01   9.6682464e-01   9.6907605e-01   7.2691369e-01   3.0141412e-01  -2.0010607e-01  -6.5115687e-01  -9.3797732e-01  -9.8822752e-01  -7.8923371e-01  -3.9118475e-01   1.0552616e-01   5.7562199e-01   9.0053835e-01   9.9832707e-01   8.4432454e-01   4.7737222e-01  -9.9796649e-03  -4.9481455e-01  -8.5485068e-01  -9.9928219e-01  -8.9168156e-01  -5.5918708e-01  -8.5658246e-02   4.0947473e-01   8.0133278e-01   9.9108413e-01   9.3087100e-01   6.3587993e-01   1.8051155e-01  -3.2038422e-01  -7.4047487e-01  -9.7380798e-01  -9.6153389e-01  -7.0674826e-01  -2.7371141e-01   2.2835907e-01   6.7283439e-01   9.4761199e-01   9.8338936e-01   7.7114296e-01   3.6440414e-01  -1.3424221e-01  -5.9903091e-01  -9.1273611e-01  -9.9623723e-01  -8.2847418e-01  -4.5175902e-01   3.8895725e-02   5.1974045e-01   8.6949979e-01   9.9995981e-01   8.7821678e-01   5.3497589e-01   5.6807037e-02  -4.3568930e-01  -8.1829906e-01  -9.9452300e-01  -9.1991512e-01  -6.1329252e-01  -1.5198946e-01   3.4764735e-01   7.5960291e-01   9.7997660e-01   9.5318727e-01   6.8599154e-01   2.4577970e-01  -2.5642102e-01  -6.9394898e-01  -9.5645386e-01  -9.7772846e-01  -7.5240705e-01  -3.3731865e-01   1.6284595e-01   6.2193866e-01   9.2417023e-01   9.9331389e-01   8.1193069e-01   4.2576785e-01  -6.7779244e-02  -5.4423152e-01  -8.8342144e-01  -9.9980081e-01  -8.6401724e-01  -5.1031713e-01  -2.7908302e-02   4.6153936e-01   8.3458071e-01   9.9712980e-01   9.0818961e-01   5.9019202e-01   1.2334021e-01  -3.7461962e-01  -7.7809544e-01  -9.8532533e-01  -9.4404318e-01  -6.6466089e-01  -2.1764236e-01   2.8426844e-01   7.1448300e-01   9.6449552e-01   9.7124955e-01   7.3304164e-01   3.0995096e-01  -1.9131344e-01  -6.4432607e-01  -9.3483116e-01  -9.8955951e-01  -7.9470790e-01  -3.9942048e-01   9.6606056e-02   5.6826727e-01   8.9660398e-01   9.9880535e-01   8.4909483e-01   4.8523141e-01  -1.0137827e-03  -4.8700328e-01  -8.5016413e-01  -9.9890237e-01  -8.9570427e-01  -5.6659773e-01  -9.4587777e-02   4.0127846e-01   7.9593698e-01   9.8984970e-01   9.3410927e-01   6.4277416e-01   1.8932294e-01  -3.1187803e-01  -7.3441925e-01  -9.7173024e-01  -9.6395806e-01  -7.1306294e-01  -2.8232394e-01   2.1962087e-01   6.6617441e-01   9.4470998e-01   9.8497723e-01   7.7682023e-01   3.7273893e-01  -1.2535204e-01  -5.9182758e-01  -9.0903640e-01  -9.9697425e-01  -8.3346204e-01  -4.5973972e-01   2.9935019e-02   5.1205975e-01   8.6503627e-01   9.9631653e-01
   0.0000000e+00   4.8611759e-01   8.4962992e-01   9.9885437e-01   8.9615459e-01   5.6743279e-01   9.5596966e-02  -4.0034968e-01  -7.9532285e-01  -9.8970511e-01  -9.3447070e-01  -6.4355045e-01  -1.9031829e-01   3.1091465e-01   7.3373082e-01   9.7149040e-01   9.6422728e-01   7.1377333e-01   2.8329634e-01  -2.1863173e-01  -6.6541799e-01  -9.4437706e-01  -9.8515178e-01  -7.7745823e-01  -3.7367946e-01   1.2434619e-01   5.9101010e-01   9.0861347e-01   9.9705254e-01   8.3402181e-01   4.6063978e-01  -2.8921675e-02  -5.1118870e-01  -8.6452720e-01  -9.9982053e-01  -8.8294594e-01  -5.4338075e-01  -6.6767758e-02   4.2668494e-01   8.1252207e-01   9.9343042e-01   9.2378251e-01   6.2114448e-01   1.6184561e-01  -3.3827285e-01  -7.5307444e-01  -9.7794072e-01  -9.5615746e-01  -6.9321868e-01  -2.5544101e-01   2.4676226e-01   6.8672883e-01   9.5349333e-01   9.7977424e-01   7.5894317e-01   3.4669662e-01  -1.5299139e-01  -6.1409295e-01  -9.2031217e-01  -9.9441653e-01  -8.1771592e-01  -4.3477658e-01   5.7819154e-02   5.3583213e-01   8.7870118e-01   9.9995020e-01   8.6899860e-01   5.1887409e-01   3.7882690e-02  -4.5266322e-01  -8.2904150e-01  -9.9632458e-01  -9.1232146e-01  -5.9821884e-01  -1.3323754e-01   3.6534803e-01   7.7178800e-01   9.8357287e-01   9.4728768e-01   6.7208405e-01   2.2737196e-01  -2.7468634e-01  -7.0746512e-01  -9.6181187e-01  -9.7357698e-01  -7.3979314e-01  -3.1942371e-01   1.8150858e-01   6.3666202e-01   9.3124091e-01   9.9094855e-01   8.0072590e-01   4.0854962e-01  -8.6668258e-02  -5.6002726e-01  -8.9214001e-01  -9.9924327e-01  -8.5432421e-01  -4.9393332e-01  -8.9659275e-03   4.7826279e-01   8.4486732e-01   9.9838518e-01   9.0009712e-01   5.7479271e-01   1.0451799e-01  -3.9211754e-01  -7.8985586e-01  -9.8838211e-01  -9.3762536e-01  -6.5038713e-01  -1.9911269e-01   3.0238060e-01   7.2760951e-01   9.6932571e-01   9.6656519e-01   7.2002417e-01   2.9188357e-01  -2.0987392e-01  -6.5869844e-01  -9.4139053e-01  -9.8665151e-01  -7.8306597e-01  -3.8198086e-01   1.1544485e-01   5.8375385e-01   9.0483243e-01   9.9770034e-01   8.3893507e-01   4.6857931e-01  -1.9958336e-02  -5.0346222e-01  -8.5998630e-01  -9.9961049e-01  -8.8711973e-01  -5.5088568e-01  -7.5710995e-02   4.1855900e-01   8.0726290e-01   9.9236444e-01   9.2717859e-01   6.2814607e-01   1.7068683e-01  -3.2982188e-01  -7.4714517e-01  -9.7602859e-01  -9.5874473e-01  -6.9965280e-01  -2.6409922e-01   2.3806367e-01   6.8018377e-01   9.5075255e-01   9.8152899e-01   7.6475089e-01   3.5509252e-01  -1.4412486e-01  -6.0699205e-01  -9.1676785e-01  -9.9532270e-01  -8.2284404e-01  -4.4283326e-01   4.8865901e-02   5.2824044e-01   8.7438577e-01   9.9999949e-01   8.7340014e-01   5.2651776e-01   4.6840659e-02  -4.4465027e-01  -8.2399455e-01  -9.9551653e-01  -9.1595611e-01  -6.0537948e-01  -1.4211817e-01   3.5698722e-01   7.6605573e-01   9.8191488e-01   9.5012215e-01   6.7869608e-01   2.3609391e-01  -2.6605425e-01  -7.0110003e-01  -9.5931913e-01  -9.7558530e-01  -7.4579599e-01  -3.2790710e-01   1.7268429e-01   6.2972242e-01   9.2793625e-01   9.9211232e-01   8.0606459e-01   4.1671673e-01  -7.7732584e-02  -5.5257671e-01  -8.8805371e-01  -9.9955185e-01  -8.5894983e-01  -5.0170934e-01  -8.1158528e-02
   0.0000000e+00   5.0536251e-01   1.0107250e+00   1.5160875e+00   2.0214500e+00   2.5268125e+00   3.0321751e+00   3.5375376e+00   4.0429001e+00   4.5482626e+00   5.0536251e+00   5.5589876e+00   6.0643501e+00   6.5697126e+00   7.0750751e+00   7.5804376e+00   8.0858001e+00   8.5911626e+00   9.0965252e+00   9.6018877e+00   1.0107250e+01   1.0612613e+01   1.1117975e+01   1.1623338e+01   1.2128700e+01   1.2634063e+01   1.3139425e+01   1.3644788e+01   1.4150150e+01   1.4655513e+01   1.5160875e+01   1.5666238e+01   1.6171600e+01   1.6676963e+01   1.7182325e+01   1.7687688e+01   1.8193050e+01   1.8698413e+01   1.9203775e+01   1.9709138e+01   2.0214500e+01   2.0719863e+01   2.1225225e+01   2.1730588e+01   2.2235950e+01   2.2741313e+01   2.3246675e+01   2.3752038e+01   2.4257400e+01   2.4762763e+01   2.5268125e+01   2.5773488e+01   2.6278850e+01   2.6784213e+01   2.7289575e+01   2.7794938e+01   2.8300300e+01   2.8805663e+01   2.9311026e+01   2.9816388e+01   3.0321751e+01   3.0827113e+01   3.1332476e+01   3.1837838e+01   3.2343201e+01   3.2848563e+01   3.3353926e+01   3.3859288e+01   3.4364651e+01   3.4870013e+01   3.5375376e+01   3.5880738e+01   3.6386101e+01   3.6891463e+01   3.7396826e+01   3.7902188e+01   3.8407551e+01   3.8912913e+01   3.9418276e+01   3.9923638e+01   4.0429001e+01   4.0934363e+01   4.1439726e+01   4.1945088e+01   4.2450451e+01   4.2955813e+01   4.3461176e+01   4.3966538e+01   4.4471901e+01   4.4977263e+01   4.5482626e+01   4.5987988e+01   4.6493351e+01   4.6998713e+01   4.7504076e+01   4.8009438e+01   4.8514801e+01   4.9020163e+01   4.9525526e+01   5.0030888e+01   5.0536251e+01   5.1041613e+01   5.1546976e+01   5.2052338e+01   5.2557701e+01   5.3063063e+01   5.3568426e+01   5.4073788e+01   5.4579151e+01   5.5084513e+01   5.5589876e+01   5.6095238e+01   5.6600601e+01   5.7105963e+01   5.7611326e+01   5.8116689e+01   5.8622051e+01   5.9127414e+01   5.9632776e+01   6.0138139e+01   6.0643501e+01   6.1148864e+01   6.1654226e+01   6.2159589e+01   6.2664951e+01   6.3170314e+01   6.3675676e+01   6.4181039e+01   6.4686401e+01   6.5191764e+01   6.5697126e+01   6.6202489e+01   6.6707851e+01   6.7213214e+01   6.7718576e+01   6.8223939e+01   6.8729301e+01   6.9234664e+01   6.9740026e+01   7.0245389e+01   7.0750751e+01   7.1256114e+01   7.1761476e+01   7.2266839e+01   7.2772201e+01   7.3277564e+01   7.3782926e+01   7.4288289e+01   7.4793651e+01   7.5299014e+01   7.5804376e+01   7.6309739e+01   7.6815101e+01   7.7320464e+01   7.7825826e+01   7.8331189e+01   7.8836551e+01   7.9341914e+01   7.9847276e+01   8.0352639e+01   8.0858001e+01   8.1363364e+01   8.1868726e+01   8.2374089e+01   8.2879451e+01   8.3384814e+01   8.3890176e+01   8.4395539e+01   8.4900901e+01   8.5406264e+01   8.5911626e+01   8.6416989e+01   8.6922352e+01   8.7427714e+01   8.7933077e+01   8.8438439e+01   8.8943802e+01   8.9449164e+01   8.9954527e+01   9.0459889e+01   9.0965252e+01   9.1470614e+01   9.1975977e+01   9.2481339e+01   9.2986702e+01   9.3492064e+01   9.3997427e+01   9.4502789e+01   9.5008152e+01   9.5513514e+01   9.6018877e+01   9.6524239e+01   9.7029602e+01   9.7534964e+01   9.8040327e+01   9.8545689e+01   9.9051052e+01   9.9556414e+01   1.0000000e+02

